Fading Margins for Large-Scale Antenna Systems

Mobile phone operators have begun the roll-out of 5G networks, deploying massive MIMO base stations. Commercial product ranges start with 16 independent radio chains connected to a large-scale antenna system to exploit both channel hardening and favourable propagation in order to obtain increased spectral efficiency. In this work, the cumulative distribution function describing the gain for large-scale antenna systems considering spatial and spectral diversity is evaluated empirically in terms of a fading margin and compared to an analytical maximum diversity reference system. This allows for a simple investigation of the trade-off between deployment size and exploitation of channel hardening. For the considered site-specific measurement data, little additional diversity is harvested with systems larger than 32 antenna elements.

==> data/cdf_m_16_n_1.csv <==
-20.0	4.734705768318928e-46
-19.9	6.842231895572418e-46
-19.8	9.887815749183932e-46
-19.7	1.4288961691774918e-45
-19.6	2.0648982519307773e-45
-19.5	2.983968712571133e-45
-19.4	4.31208628217489e-45
-19.3	6.2312924056016e-45
-19.2	9.004638327256734e-45
-19.1	1.3012232406819454e-44
-19.0	1.8803326312575649e-44
-18.9	2.717157581698359e-44
-18.8	3.926378632499225e-44
-18.7	5.673703970200801e-44
-18.6	8.19857254642883e-44
-18.5	1.184695732756681e-43
-18.4	1.7118761577672282e-43
-18.3	2.4736299477254693e-43
-18.2	3.574323955150705e-43
-18.1	5.164756054963667e-43
-18.0	7.462809553828996e-43
-17.9	1.0783294585708597e-42
-17.8	1.5581062374890995e-42
-17.7	2.251329521541647e-42
-17.6	3.252949987588646e-42
-17.5	4.700152406158364e-42
-17.4	6.791139337746261e-42
-17.3	9.812267937484467e-42
-17.2	1.4177254027183906e-41
-17.1	2.0483808848320042e-41
-17.0	2.9595459177949226e-41
-16.9	4.275974700366304e-41
-16.8	6.177898191436048e-41
-16.7	8.925690834943996e-41
-16.6	1.2895503383592402e-40
-16.5	1.863073630411975e-40
-16.4	2.6916394632465138e-40
-16.3	3.888649418301568e-40
-16.2	5.6179208384459694e-40
-16.1	8.116097236903113e-40
-16.0	1.1725018827147394e-39
-15.9	1.69384791146153e-39
-15.8	2.4469759869658422e-39
-15.7	3.534917663998348e-39
-15.6	5.1064968166447834e-39
-15.5	7.376678577634109e-39
-15.4	1.0655959186444733e-38
-15.3	1.5392812781920824e-38
-15.2	2.2234994751660603e-38
-15.1	3.21180767585832e-38
-15.0	4.6393307547294176e-38
-14.9	6.701226364227386e-38
-14.8	9.679350786641097e-38
-14.7	1.3980766915426556e-37
-14.6	2.0193352170115275e-37
-14.5	2.9166097991885907e-37
-14.4	4.212506208441939e-37
-14.3	6.084079921971008e-37
-14.2	8.78701194558535e-37
-14.1	1.269051613624715e-36
-14.0	1.83277404164916e-36
-13.9	2.646853711021218e-36
-13.8	3.822452754336156e-36
-13.7	5.5200788513209076e-36
-13.6	7.971484284772071e-36
-13.5	1.1511280838801114e-35
-13.4	1.6622579810340542e-35
-13.3	2.4002877073344835e-35
-13.2	3.465916066860557e-35
-13.1	5.004519800424539e-35
-13.0	7.225970283154375e-35
-12.9	1.043323698351386e-34
-12.8	1.5063672392584298e-34
-12.7	2.174859880397769e-34
-12.6	3.139930729961605e-34
-12.5	4.533117193888536e-34
-12.4	6.544276554912912e-34
-12.3	9.447434171238124e-34
-12.2	1.3638083601535684e-33
-12.1	1.9687010299298064e-33
-12.0	2.8417955574518317e-33
-11.9	4.101967591724978e-33
-11.8	5.920762380220759e-33
-11.7	8.545721319128961e-33
-11.6	1.2334034949016548e-32
-11.5	1.7801091661218086e-32
-11.4	2.5690512170737455e-32
-11.3	3.707517382207619e-32
-11.2	5.350293060934314e-32
-11.1	7.720679319409483e-32
-11.0	1.1140806802658426e-31
-10.9	1.6075354753276887e-31
-10.8	2.319459971509482e-31
-10.7	3.346533538650317e-31
-10.6	4.828197710832765e-31
-10.5	6.965560116491073e-31
-10.4	1.0048650457835954e-30
-10.3	1.449571630291219e-30
-10.2	2.0909873653962317e-30
-10.1	3.016077192699781e-30
-10.0	4.350231122228119e-30
-9.9	6.274231683743012e-30
-9.8	9.04870874783493e-30
-9.7	1.304938336026138e-29
-9.6	1.8817857005123217e-29
-9.5	2.713479795253079e-29
-9.4	3.912539376873506e-29
-9.3	5.641128417945725e-29
-9.2	8.132944492399821e-29
-9.1	1.1724750096718023e-28
-9.0	1.6901791513309062e-28
-8.9	2.4363216500293853e-28
-8.8	3.5116288883217363e-28
-8.7	5.061206495831236e-28
-8.6	7.294076120726467e-28
-8.5	1.0511304975026994e-27
-8.4	1.5146503796408836e-27
-8.3	2.1824126134180493e-27
-8.2	3.144338574057619e-27
-8.1	4.529903751360153e-27
-8.0	6.52551982263948e-27
-7.9	9.39954734372764e-27
-7.8	1.3538285092796224e-26
-7.7	1.949774756553016e-26
-7.6	2.8078148574641135e-26
-7.5	4.043103632390036e-26
-7.4	5.821337577858933e-26
-7.3	8.380912497354142e-26
-7.2	1.2064783194757677e-25
-7.1	1.7366267805124224e-25
-7.0	2.4994891902946742e-25
-6.9	3.5971027786387533e-25
-6.8	5.176190384204255e-25
-6.7	7.447704194431957e-25
-6.6	1.0714905070478341e-24
-6.5	1.5413699619160114e-24
-6.4	2.217057764047203e-24
-6.3	3.1885817267494492e-24
-6.2	4.585295947519953e-24
-6.1	6.5930335324791825e-24
-6.0	9.478728529429068e-24
-5.9	1.362575382835614e-23
-5.8	1.958463041845149e-23
-5.7	2.814578190528337e-23
-5.6	4.0443900058183276e-23
-5.5	5.810762938517909e-23
-5.4	8.347421067383952e-23
-5.3	1.19897216506713e-22
-5.2	1.7218766901019916e-22
-5.1	2.472462283792505e-22
-5.0	3.5496903362103244e-22
-4.9	5.095453843578821e-22
-4.8	7.313163736654789e-22
-4.7	1.0494363844591875e-21
-4.6	1.5056834217246009e-21
-4.5	2.159912950710994e-21
-4.4	3.0978623377857455e-21
-4.3	4.4423163747651285e-21
-4.2	6.369077532869113e-21
-4.1	9.129802877082635e-21
-4.0	1.3084651826662965e-20
-3.9	1.8748947489078698e-20
-3.8	2.68598490515365e-20
-3.7	3.847159132996264e-20
-3.6	5.509149396041565e-20
-3.5	7.887413758719796e-20
-3.4	1.1289850280236934e-19
-3.3	1.615634005061305e-19
-3.2	2.3115151241015827e-19
-3.1	3.30633685837183e-19
-3.0	4.728154539177555e-19
-2.9	6.759708636556875e-19
-2.8	9.661699552016582e-19
-2.7	1.3805932515479173e-18
-2.6	1.9722501652455766e-18
-2.5	2.8166935699680526e-18
-2.4	4.02157152459159e-18
-2.3	5.740209843565969e-18
-2.2	8.190919106188261e-18
-2.1	1.1684427884458405e-17
-2.0	1.6662846749007982e-17
-1.9	2.3754986832882614e-17
-1.8	3.385486432490586e-17
-1.7	4.823306068734207e-17
-1.6	6.869461936172634e-17
-1.5	9.780282455058455e-17
-1.4	1.3919620384320036e-16
-1.3	1.9803737704568683e-16
-1.2	2.816482783764966e-16
-1.1	4.004086904000879e-16
-1.0	5.690265880543681e-16
-0.9	8.0833320676523935e-16
-0.8	1.147818216407483e-15
-0.7	1.6292081819611952e-15
-0.6	2.3115148109596145e-15
-0.5	3.2781525775034364e-15
-0.4	4.646968087297935e-15
-0.3	6.584363815116837e-15
-0.2	9.325175400317481e-15
-0.1	1.3200628604686519e-14
0.0	1.8677634631680637e-14
0.1	2.6413985564929497e-14
0.2	3.733583086969487e-14
0.3	5.274635349989628e-14
0.4	7.447810080548459e-14
0.5	1.0510635008632971e-13
0.6	1.4824773977255585e-13
0.7	2.0897791953544782e-13
0.8	2.944151949173235e-13
0.9	4.145354838777049e-13
1.0	5.83309320502749e-13
1.1	8.202868283394997e-13
1.2	1.152805245418467e-12
1.3	1.619060799785907e-12
1.4	2.2723794812478702e-12
1.5	3.187149081502197e-12
1.6	4.4670508407889534e-12
1.7	6.2564709799285695e-12
1.8	8.756304633312958e-12
1.9	1.2245820346668671e-11
2.0	1.7112877383194908e-11
2.1	2.3895641698777076e-11
2.2	3.3340112403694956e-11
2.3	4.647936083643473e-11
2.4	6.474255029481898e-11
2.5	9.010474989186973e-11
2.6	1.2529255525199364e-10
2.7	1.7406595021292438e-10
2.8	2.4160418104206573e-10
2.9	3.3503332819378576e-10
3.0	4.64146631539584e-10
3.1	6.423866267873381e-10
3.2	8.881823426399758e-10
3.3	1.2267672568765876e-9
3.4	1.6926471478811573e-9
3.5	2.332945010893886e-9
3.6	3.2119275775900408e-9
3.7	4.4171209051864154e-9
3.8	6.067559126969053e-9
3.9	8.324891398133538e-9
4.0	1.1408311138183777e-8
4.1	1.5614586765695075e-8
4.2	2.1344887374041872e-8
4.3	2.9140639992254913e-8
4.4	3.973136542707413e-8
4.5	5.4098366033341774e-8
4.6	7.355934329151073e-8
4.7	9.988058461622219e-8
4.8	1.35425376884268e-7
4.9	1.833499037720457e-7
5.0	2.4786122143470666e-7
5.1	3.34556176742437e-7
5.2	4.508655746604373e-7
5.3	6.066348120577781e-7
5.4	8.14880935449837e-7
5.5	1.0927770881772612e-6
5.6	1.462929116112367e-6
5.7	1.9550263306581034e-6
5.8	2.6079698299848943e-6
5.9	3.4726082290003334e-6
6.0	4.615243159399615e-6
6.1	6.122106633428134e-6
6.2	8.105060626459564e-6
6.3	1.0708827472532885e-5
6.4	1.4120129453553639e-5
6.5	1.857919895310521e-5
6.6	2.4394218425096526e-5
6.7	3.1959363825748225e-5
6.8	4.177725752998585e-5
6.9	5.448678821965093e-5
7.0	7.089742636364908e-5
7.1	9.203135446679661e-5
7.2	0.00011917493985531346
7.3	0.000153941301456594
7.4	0.0001983459558677003
7.5	0.0002548977644916899
7.6	0.0003267076320204913
7.7	0.0004176176126748093
7.8	0.0005323532456285214
7.9	0.0006767020412733279
8.0	0.0008577210463718687
8.1	0.0010839762940393167
8.2	0.0013658166536640918
8.3	0.0017156840910420709
8.4	0.002148461580865134
8.5	0.0026818588307532545
8.6	0.003336834527135452
8.7	0.00413805195139316
8.8	0.005114362501454517
8.9	0.006299308865734162
9.0	0.007731636330704209
9.1	0.00945579698748141
9.2	0.011522427501274655
9.3	0.013988776730997876
9.4	0.01691905499919011
9.5	0.0203846724387867
9.6	0.024464329870673415
9.7	0.02924392244434493
9.8	0.03481621421004078
9.9	0.041280241335082554
10.0	0.048740403303978684
10.1	0.05730520561993974
10.2	0.06708562468042382
10.3	0.07819307596822629
10.4	0.0907369806790531
10.5	0.10482194339782061
10.6	0.12054457419145989
10.7	0.13799001196214664
10.8	0.15722823122830426
10.9	0.17831024045530353
11.0	0.2012643050986814
11.1	0.22609235082465778
11.2	0.25276671991570654
11.3	0.28122746456314524
11.4	0.31138036259573243
11.5	0.34309583247542413
11.6	0.3762089038770654
11.7	0.4105203673148178
11.8	0.4457991814085165
11.9	0.48178616081879055
12.0	0.5181989039958175
12.1	0.5547378510761235
12.2	0.5910932927929589
12.3	0.626953086026208
12.4	0.6620107757581761
12.5	0.6959737816974296
12.6	0.7285712850038804
12.7	0.7595614495814658
12.8	0.7887376349364247
12.9	0.8159333034119729
13.0	0.8410253914929104
13.1	0.8639359986794733
13.2	0.8846323423446572
13.3	0.9031250260005921
13.4	0.9194647639230265
13.5	0.9337377896867239
13.6	0.946060243307971
13.7	0.9565718763901875
13.8	0.965429434007099
13.9	0.9728000654677893
14.0	0.97885508539316
14.1	0.9837643556224086
14.2	0.9876914929309131
14.3	0.9907900339331118
14.4	0.9932006136666534
14.5	0.9950491445255211
14.6	0.9964459226413637
14.7	0.9974855431629505
14.8	0.9982474760371631
14.9	0.9987971399693227
15.0	0.9991873128069156
15.1	0.9994597290485682
15.2	0.9996467362220005
15.3	0.9997729079655565
15.4	0.9998565394533742
15.5	0.9999109775190991
15.6	0.9999457613825224
15.7	0.9999675689943329
15.8	0.9999809781710799
15.9	0.9999890610107626
16.0	0.9999938351298505
16.1	0.9999965968833754
16.2	0.999998160856113
16.3	0.9999990274415456
16.4	0.9999994970240625
16.5	0.999999745741416
16.6	0.9999998744371039
16.7	0.9999999394576228
16.8	0.9999999715147604
16.9	0.9999999869296602
17.0	0.9999999941548028
17.1	0.9999999974538166
17.2	0.9999999989203441
17.3	0.9999999995546441
17.4	0.9999999998214048
17.5	0.9999999999304204
17.6	0.9999999999736825
17.7	0.9999999999903427
17.8	0.9999999999965644
17.9	0.999999999998816
18.0	0.999999999999605
18.1	0.9999999999998725
18.2	0.9999999999999603
18.3	0.999999999999988
18.4	0.9999999999999966
18.5	0.999999999999999
18.6	0.9999999999999998
18.7	0.9999999999999999
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_16_n_16.csv <==
-20.0	0.0
-19.9	0.0
-19.8	0.0
-19.7	0.0
-19.6	0.0
-19.5	0.0
-19.4	0.0
-19.3	0.0
-19.2	0.0
-19.1	0.0
-19.0	0.0
-18.9	0.0
-18.8	0.0
-18.7	0.0
-18.6	0.0
-18.5	0.0
-18.4	0.0
-18.3	0.0
-18.2	0.0
-18.1	0.0
-18.0	0.0
-17.9	0.0
-17.8	0.0
-17.7	0.0
-17.6	0.0
-17.5	0.0
-17.4	0.0
-17.3	0.0
-17.2	0.0
-17.1	0.0
-17.0	0.0
-16.9	0.0
-16.8	0.0
-16.7	0.0
-16.6	0.0
-16.5	0.0
-16.4	0.0
-16.3	0.0
-16.2	0.0
-16.1	0.0
-16.0	0.0
-15.9	0.0
-15.8	0.0
-15.7	0.0
-15.6	0.0
-15.5	0.0
-15.4	0.0
-15.3	0.0
-15.2	0.0
-15.1	0.0
-15.0	0.0
-14.9	0.0
-14.8	0.0
-14.7	0.0
-14.6	0.0
-14.5	0.0
-14.4	0.0
-14.3	0.0
-14.2	0.0
-14.1	0.0
-14.0	0.0
-13.9	0.0
-13.8	0.0
-13.7	0.0
-13.6	0.0
-13.5	0.0
-13.4	0.0
-13.3	0.0
-13.2	0.0
-13.1	0.0
-13.0	0.0
-12.9	0.0
-12.8	0.0
-12.7	0.0
-12.6	0.0
-12.5	0.0
-12.4	0.0
-12.3	0.0
-12.2	0.0
-12.1	0.0
-12.0	0.0
-11.9	0.0
-11.8	0.0
-11.7	0.0
-11.6	0.0
-11.5	0.0
-11.4	0.0
-11.3	0.0
-11.2	0.0
-11.1	0.0
-11.0	0.0
-10.9	0.0
-10.8	0.0
-10.7	0.0
-10.6	0.0
-10.5	0.0
-10.4	0.0
-10.3	0.0
-10.2	0.0
-10.1	0.0
-10.0	0.0
-9.9	0.0
-9.8	0.0
-9.7	0.0
-9.6	0.0
-9.5	0.0
-9.4	0.0
-9.3	0.0
-9.2	0.0
-9.1	0.0
-9.0	0.0
-8.9	0.0
-8.8	0.0
-8.7	0.0
-8.6	0.0
-8.5	0.0
-8.4	0.0
-8.3	0.0
-8.2	0.0
-8.1	0.0
-8.0	0.0
-7.9	0.0
-7.8	0.0
-7.7	0.0
-7.6	0.0
-7.5	0.0
-7.4	0.0
-7.3	0.0
-7.2	0.0
-7.1	0.0
-7.0	0.0
-6.9	0.0
-6.8	0.0
-6.7	0.0
-6.6	0.0
-6.5	0.0
-6.4	0.0
-6.3	0.0
-6.2	0.0
-6.1	0.0
-6.0	0.0
-5.9	0.0
-5.8	0.0
-5.7	0.0
-5.6	0.0
-5.5	0.0
-5.4	0.0
-5.3	0.0
-5.2	0.0
-5.1	0.0
-5.0	0.0
-4.9	0.0
-4.8	0.0
-4.7	4.55e-322
-4.6	1.4502e-319
-4.5	4.629399e-317
-4.4	1.473412556e-314
-4.3	4.675110403886e-312
-4.2	1.4787546003941e-309
-4.1	4.662354913739913e-307
-4.0	1.4651667307899363e-304
-3.9	4.588893934362011e-302
-3.8	1.432300770450172e-299
-3.7	4.4548271327352585e-297
-3.6	1.380582267930918e-294
-3.5	4.262771765299884e-292
-3.4	1.3112422254785477e-289
-3.3	4.017877220839738e-287
-3.2	1.2262929475251556e-284
-3.1	3.727654644123745e-282
-3.0	1.128444185205669e-279
-2.9	3.401618651663412e-277
-2.8	1.0209617502859016e-274
-2.7	3.0507583449811266e-272
-2.6	9.07477350421782e-270
-2.5	2.686875537323538e-267
-2.4	7.917646773284357e-265
-2.3	2.3218463263307618e-262
-2.2	6.775017729910002e-260
-2.1	1.9668747685801413e-257
-2.0	5.680424801891809e-255
-1.9	1.6318118362107514e-252
-1.8	4.662196782905944e-250
-1.7	1.3246075437774786e-247
-1.6	3.741997656040954e-245
-1.5	1.050949163875384e-242
-1.4	2.9340176431646876e-240
-1.3	8.141155972926671e-238
-1.2	2.2448632603582454e-235
-1.1	6.150506087207041e-233
-1.0	1.6741106661011514e-230
-0.9	4.5263019634268503e-228
-0.8	1.2154051995898578e-225
-0.7	3.2407642536807892e-223
-0.6	8.579293701683853e-221
-0.5	2.25455423293791e-218
-0.4	5.880313912770192e-216
-0.3	1.5219307638665236e-213
-0.2	3.90810260964947e-211
-0.1	9.954833522205165e-209
0.0	2.5148812180305144e-206
0.1	6.299889597872937e-204
0.2	1.5645699966424475e-201
0.3	3.8513791941981896e-199
0.4	9.395229194910851e-197
0.5	2.270789142112615e-194
0.6	5.4366447491695256e-192
0.7	1.2890626568814286e-189
0.8	3.026272320711714e-187
0.9	7.032870031338106e-185
1.0	1.6175032219306172e-182
1.1	3.680786916250414e-180
1.2	8.285366015082179e-178
1.3	1.8443709062931e-175
1.4	4.059175747805856e-173
1.5	8.830094375670282e-171
1.6	1.8980730689732446e-168
1.7	4.030510491954109e-166
1.8	8.452465081098873e-164
1.9	1.7500751643073507e-161
2.0	3.576439302033273e-159
2.1	7.211634520997522e-157
2.2	1.434399199355946e-154
2.3	2.8133351639003547e-152
2.4	5.439343124400982e-150
2.5	1.0363348793635917e-147
2.6	1.9450654738499474e-145
2.7	3.594985264262835e-143
2.8	6.54084099231901e-141
2.9	1.1710754043928952e-138
3.0	2.0624737799727775e-136
3.1	3.571725427504584e-134
3.2	6.079720779414807e-132
3.3	1.0167895623274539e-129
3.4	1.670099323540222e-127
3.5	2.69299199552189e-125
3.6	4.2611115681202196e-123
3.7	6.613251553235677e-121
3.8	1.0062740275261198e-118
3.9	1.5004683223393994e-116
4.0	2.191504558122335e-114
4.1	3.1336739043539863e-112
4.2	4.384773353582265e-110
4.3	6.0007221545659886e-108
4.4	8.027844110421055e-106
4.5	1.0493109928721182e-103
4.6	1.339321765612751e-101
4.7	1.6684037129821835e-99
4.8	2.0272506117313218e-97
4.9	2.4013346159361644e-95
5.0	2.7712770302370603e-93
5.1	3.114055540952556e-91
5.2	3.405045939213333e-89
5.3	3.6207175952626633e-87
5.4	3.741621725933066e-85
5.5	3.755179067136099e-83
5.6	3.657735730623491e-81
5.7	3.455440826806649e-79
5.8	3.1637027604361976e-77
5.9	2.805262320334434e-75
6.0	2.4072108293798878e-73
6.1	1.997503064997438e-71
6.2	1.6016060423916408e-69
6.3	1.2398619933506003e-67
6.4	9.259487695101011e-66
6.5	6.665534625445454e-64
6.6	4.621123895339853e-62
6.7	3.0828084726810987e-60
6.8	1.9771738266801212e-58
6.9	1.2179985653833716e-56
7.0	7.200249287087347e-55
7.1	4.080685498516647e-53
7.2	2.2150327307587515e-51
7.3	1.1504178025132843e-49
7.4	5.711059020396165e-48
7.5	2.707138612195e-46
7.6	1.223979381565296e-44
7.7	5.272711829735456e-43
7.8	2.1617538571289708e-41
7.9	8.425503162850923e-40
8.0	3.118149603259858e-38
8.1	1.0944411742192089e-36
8.2	3.6387625794088275e-35
8.3	1.144565528392611e-33
8.4	3.4017411126395017e-32
8.5	9.54050843863946e-31
8.6	2.5215946703637132e-29
8.7	6.27225956623771e-28
8.8	1.4662794563249855e-26
8.9	3.216916784708852e-25
9.0	6.614040932039221e-24
9.1	1.2725026672954284e-22
9.2	2.287511103721258e-21
9.3	3.8363253111802e-20
9.4	5.992906660817969e-19
9.5	8.706405203204481e-18
9.6	1.1744007974449003e-16
9.7	1.4684339370573658e-15
9.8	1.699126433028491e-14
9.9	1.816315960475899e-13
10.0	1.7906144132714262e-12
10.1	1.6251691891782338e-11
10.2	1.3555430681678296e-10
10.3	1.0372224173112956e-9
10.4	7.267670163439177e-9
10.5	4.65481290194104e-8
10.6	2.720279624835585e-7
10.7	1.447958223641261e-6
10.8	7.0075932305288084e-6
10.9	3.078304797453804e-5
11.0	0.00012253906888478748
11.1	0.00044135992748392175
11.2	0.0014363663732407824
11.3	0.004218701935767707
11.4	0.0111723271991895
11.5	0.026664796496950197
11.6	0.057355165665528986
11.7	0.11126831094786269
11.8	0.19502337734443725
11.9	0.30976929048505375
12.0	0.44800851600899705
12.1	0.5940321173755415
12.2	0.7288703441121535
12.3	0.8373808091627848
12.4	0.9132452419082593
12.5	0.9591777566960848
12.6	0.9831822269456939
12.7	0.993974040426754
12.8	0.9981334589565674
12.9	0.9995030032254087
13.0	0.9998868491537914
13.1	0.9999780857350062
13.2	0.9999964074681196
13.3	0.9999995039119343
13.4	0.9999999425746778
13.5	0.9999999944544435
13.6	0.999999999555377
13.7	0.9999999999705462
13.8	0.9999999999983957
13.9	0.9999999999999285
14.0	0.9999999999999974
14.1	0.9999999999999999
14.2	1.0
14.3	1.0
14.4	1.0
14.5	1.0
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_16_n_2.csv <==
-20.0	1.6009048060145549e-90
-19.9	3.3432536121337343e-90
-19.8	6.981818697144308e-90
-19.7	1.4580188380840884e-89
-19.6	3.0447589695838098e-89
-19.5	6.358253007333012e-89
-19.4	1.3277541931667192e-88
-19.3	2.7726332729858337e-88
-19.2	5.789778284959435e-88
-19.1	1.2089993478820663e-87
-19.0	2.5245542416544763e-87
-18.9	5.271542642574951e-87
-18.8	1.1007406088215492e-86
-18.7	2.2984039903586948e-86
-18.6	4.799121234665531e-86
-18.5	1.0020535041336201e-85
-18.4	2.092251043803529e-85
-18.3	4.36847868059572e-85
-18.2	9.12094932568178e-85
-18.1	1.9043339336669463e-84
-18.0	3.9759347939796223e-84
-17.9	8.300960033308047e-84
-17.8	1.733046238942982e-83
-17.7	3.6181333275421175e-83
-17.6	7.553555059620378e-83
-17.5	1.5769229425918754e-82
-17.4	3.292013468135553e-82
-17.3	6.872339548050088e-82
-17.2	1.4346279886747359e-81
-17.1	2.9947838399201863e-81
-17.0	6.2514815750209175e-81
-16.9	1.3049429343401417e-80
-16.8	2.7238987950125076e-80
-16.7	5.6856626141121356e-80
-16.6	1.18675660032328e-79
-16.5	2.477036790319508e-79
-16.4	5.170032358870722e-79
-16.3	1.0790556320961488e-78
-16.2	2.252080666989396e-78
-16.1	4.700167520752367e-78
-16.0	9.809158915374941e-78
-15.9	2.0470996650614855e-77
-15.8	4.272034252393558e-77
-15.7	8.914946060406693e-77
-15.6	1.860333020623681e-76
-15.5	3.8819538772071313e-76
-15.4	8.1002320840841e-76
-15.3	1.6901750062248468e-75
-15.2	3.5265716343534425e-75
-15.1	7.358008067470043e-75
-15.0	1.5351612875377195e-74
-14.9	3.2028281737419036e-74
-14.8	6.681882289207998e-74
-14.7	1.3939564804443641e-73
-14.6	2.907933559055668e-73
-14.5	6.066025910047741e-73
-14.4	1.2653428029031667e-72
-14.3	2.6393435580904117e-72
-14.2	5.505123436225179e-72
-14.1	1.1482097252535387e-71
-14.0	2.3947380191123013e-71
-13.9	4.99432754111742e-71
-13.8	1.0415445310880342e-70
-13.7	2.1720011496447853e-70
-13.6	4.529217861611983e-70
-13.5	9.444237085523475e-70
-13.4	1.9692035302519525e-69
-13.3	4.105763419357382e-69
-13.2	8.56005098983075e-69
-13.1	1.7845857106067549e-68
-13.0	3.7202883478423935e-68
-12.9	7.755207362227277e-68
-12.8	1.6165432485712786e-67
-12.7	3.369440634313155e-67
-12.6	7.022703158150712e-67
-12.5	1.4636130652628842e-66
-12.4	3.0501636111317353e-66
-12.3	6.356152386303978e-66
-12.2	1.3244610002555627e-65
-12.1	2.7596699545268803e-65
-12.0	5.749731783493453e-65
-11.9	1.1978704612527847e-64
-11.8	2.4954179699701768e-64
-11.7	5.1981312667962114e-64
-11.6	1.0827320718634978e-63
-11.5	2.2550899628341172e-63
-11.4	4.6965087423845697e-63
-11.3	9.780342295867154e-63
-11.2	2.0365725106891194e-62
-11.1	4.240448887319213e-62
-11.0	8.828544938415156e-62
-10.9	1.8379384697555136e-61
-10.8	3.825925554376461e-61
-10.7	7.963517309286913e-61
-10.6	1.6574305627500967e-60
-10.5	3.449267480752193e-60
-10.4	7.177589492416336e-60
-10.3	1.49344640880632e-59
-10.2	3.1071270095522758e-59
-10.1	6.463767639097655e-59
-10.0	1.3445248684049162e-58
-9.9	2.796451558594852e-58
-9.8	5.8156743540786746e-58
-9.7	1.2093335874277329e-57
-9.6	2.5144575944079445e-57
-9.5	5.227494315472626e-57
-9.4	1.0866576346522367e-56
-9.3	2.2586068906209244e-56
-9.2	4.693924667175284e-56
-9.1	9.75389136307015e-56
-9.0	2.026584869393687e-55
-8.9	4.210129763121225e-55
-8.8	8.74517819804312e-55
-8.7	1.8162808422804222e-54
-8.6	3.771699879802869e-54
-8.5	7.831223865162406e-54
-8.4	1.6257699831229508e-53
-8.3	3.3746135473372962e-53
-8.2	7.003626405384941e-53
-8.1	1.4532968803602415e-52
-8.0	3.015203180283036e-52
-7.9	6.2547230684860104e-52
-7.8	1.2972605296535288e-51
-7.7	2.690123717651318e-51
-7.6	5.577524781695708e-51
-7.5	1.156200640066378e-50
-7.4	2.396324007364831e-50
-7.3	4.965656352453504e-50
-7.2	1.0287851383233097e-49
-7.1	2.1310206940033205e-49
-7.0	4.41330190168061e-49
-6.9	9.137987659856344e-49
-6.8	1.891674390257715e-48
-6.7	3.915155069098715e-48
-6.6	8.10132673825658e-48
-6.5	1.6759679322568149e-47
-6.4	3.4663735734311585e-47
-6.3	7.167749263184802e-47
-6.2	1.4817865370120279e-46
-6.1	3.0625377481477586e-46
-6.0	6.32801837088977e-46
-5.9	1.3071996967885261e-45
-5.8	2.69961270808065e-45
-5.7	5.5737006340334075e-45
-5.6	1.1504446603916764e-44
-5.5	2.3739138340059145e-44
-5.4	4.897093944451822e-44
-5.3	1.0099113652738746e-43
-5.2	2.0820752914134542e-43
-5.1	4.291161742108806e-43
-5.0	8.841286971259575e-43
-4.9	1.8210213263864177e-42
-4.8	3.749473054469261e-42
-4.7	7.71751965305125e-42
-4.6	1.5879401059645521e-41
-4.5	3.266147861656393e-41
-4.4	6.715514931477332e-41
-4.3	1.3802598927272353e-40
-4.2	2.8358073495013918e-40
-4.1	5.824022319808703e-40
-4.0	1.1956273637279162e-39
-3.9	2.453528655165714e-39
-3.8	5.032743165288917e-39
-3.7	1.0318879024320296e-38
-3.6	2.114803748610367e-38
-3.5	4.332244874463051e-38
-3.4	8.870677090243521e-38
-3.3	1.8155021279144995e-37
-3.2	3.7138831391679574e-37
-3.1	7.593575893950705e-37
-3.0	1.5518370373803213e-36
-2.9	3.169731556511766e-36
-2.8	6.470982963021692e-36
-2.7	1.320334944512212e-35
-2.6	2.69251809194243e-35
-2.5	5.487673076342578e-35
-2.4	1.1178080353048556e-34
-2.3	2.2755678820544586e-34
-2.2	4.629669363479242e-34
-2.1	9.413295067752655e-34
-2.0	1.9127519130051596e-33
-1.9	3.884136745008044e-33
-1.8	7.882114512800458e-33
-1.7	1.5984411412292512e-32
-1.6	3.2392867983557064e-32
-1.5	6.559851388553788e-32
-1.4	1.3274656455400735e-31
-1.3	2.6842931759692345e-31
-1.2	5.423835116444462e-31
-1.1	1.0950784138446603e-30
-1.0	2.209216727320807e-30
-0.9	4.453257085753883e-30
-0.8	8.969233739695702e-30
-0.7	1.8049394844116574e-29
-0.6	3.629034391025215e-29
-0.5	7.290072772160694e-29
-0.4	1.4631066639175358e-28
-0.3	2.9336902248778564e-28
-0.2	5.87675036387192e-28
-0.1	1.1760758207206033e-27
0.0	2.3512490445741233e-27
0.1	4.695881087904808e-27
0.2	9.36872261214229e-27
0.3	1.8671445704945728e-26
0.4	3.717055012994266e-26
0.5	7.39149795529861e-26
0.6	1.4681386124853596e-25
0.7	2.9126696166823795e-25
0.8	5.771558819327986e-25
0.9	1.1422486699663566e-24
1.0	2.2577791112280037e-24
1.1	4.457002011986553e-24
1.2	8.786822295990795e-24
1.3	1.7299567129704697e-23
1.4	3.4012570147968725e-23
1.5	6.677757068369383e-23
1.6	1.3091654742263132e-22
1.7	2.5628118259791543e-22
1.8	5.009360607740361e-22
1.9	9.776335261343361e-22
2.0	1.904945495842848e-21
2.1	3.705832687813891e-21
2.2	7.197299772064562e-21
2.3	1.3954596350629624e-20
2.4	2.700920871861642e-20
2.5	5.2183829002106424e-20
2.6	1.0064025520832806e-19
2.7	1.9373184851251478e-19
2.8	3.7222471543360993e-19
2.9	7.137814270396597e-19
3.0	1.3660344748777388e-18
3.1	2.609002775592683e-18
3.2	4.972599922402369e-18
3.3	9.457312990916067e-18
3.4	1.7947582900618153e-17
3.5	3.398414512716991e-17
3.6	6.420319304572261e-17
3.7	1.2101076819218093e-16
3.8	2.275386736267712e-16
3.9	4.268019705689623e-16
4.0	7.985704537670107e-16
4.1	1.4903585990653565e-15
4.2	2.7741731619118775e-15
4.3	5.1500988002795266e-15
4.4	9.53476813763571e-15
4.5	1.760313712631399e-14
4.6	3.2406157456374476e-14
4.7	5.948316705217292e-14
4.8	1.088580688366316e-13
4.9	1.986083183630104e-13
5.0	3.612219397772824e-13
5.1	6.548768271251878e-13
5.2	1.1833744694983347e-12
5.3	2.131225439701274e-12
5.4	3.825146326345721e-12
5.5	6.841389174003573e-12
5.6	1.2192239799916724e-11
5.7	2.164862286925639e-11
5.8	3.829556556166032e-11
5.9	6.74840607809296e-11
6.0	1.18454268116084e-10
6.1	2.0708968834021678e-10
6.2	3.605663028864081e-10
6.3	6.251590331228552e-10
6.4	1.0792785771584765e-9
6.5	1.8551215547471324e-9
6.6	3.1744184586106782e-9
6.7	5.407111198092592e-9
6.8	9.167083282845949e-9
6.9	1.5467364490119643e-8
7.0	2.5970141801006003e-8
7.1	4.338682154658426e-8
7.2	7.211383184070238e-8
7.3	1.192359693757754e-7
7.4	1.9609827246169124e-7
7.5	3.207501255598199e-7
7.6	5.217162108971006e-7
7.7	8.437681315324075e-7
7.8	1.3566851566395916e-6
7.9	2.1684383998792074e-6
8.0	3.444856024598769e-6
8.1	5.438685700095877e-6
8.2	8.53213473492944e-6
8.3	1.3298519641612531e-5
8.4	2.059068470933959e-5
8.5	3.166644324403361e-5
8.6	4.83645327028996e-5
8.7	7.334850040409632e-5
8.8	0.00011044053202493369
8.9	0.00016507238094567303
9.0	0.0002448859806304667
9.1	0.0003605215413906131
9.2	0.0005266351896834661
9.3	0.000763190413470528
9.4	0.0010970662720639136
9.5	0.0015640186854578057
9.6	0.00221101700500102
9.7	0.0030989542071281104
9.8	0.004305693297947323
9.9	0.0059293632662623
10.0	0.008091754669835098
10.1	0.010941588937056865
10.2	0.014657350431372895
10.3	0.019449283076426616
10.4	0.025560074194312405
10.5	0.033263690952916494
10.6	0.04286181602336227
10.7	0.054677366568655704
10.8	0.0690446912356598
10.9	0.0862962357211207
11.0	0.10674575283062221
11.1	0.13066849980655823
11.2	0.1582792910225867
11.3	0.18970971841178433
11.4	0.22498626047991696
11.5	0.2640113080579863
11.6	0.3065492730623791
11.7	0.3522198558456697
11.8	0.4005001885965425
11.9	0.45073694097036227
12.0	0.5021686055580659
12.1	0.5539571549946197
12.2	0.6052271983784934
12.3	0.6551098059665239
12.4	0.7027874649867777
12.5	0.7475363008338405
12.6	0.7887618246188651
12.7	0.8260250616515379
12.8	0.8590569134827566
12.9	0.8877598781356013
13.0	0.9121976204970629
13.1	0.9325741514135256
13.2	0.9492053613203497
13.3	0.9624862335099038
13.4	0.9728571765571444
13.5	0.9807725872307862
13.6	0.9866740768299842
13.7	0.9909699053846777
13.8	0.9940212270440414
13.9	0.9961349004247441
14.0	0.9975619661322384
14.1	0.9985004953588074
14.2	0.9991013714628398
14.3	0.9994756412902044
14.4	0.9997022990827532
14.5	0.9998356694219096
14.6	0.9999118704599498
14.7	0.9999541158309335
14.8	0.9999768254950602
14.9	0.9999886544224882
15.0	0.9999946201809456
15.1	0.9999975312120565
15.2	0.9999989044843439
15.3	0.9999995303126029
15.4	0.9999998056052545
15.5	0.9999999223988986
15.6	0.9999999701479706
15.7	0.9999999889437091
15.8	0.9999999960611126
15.9	0.9999999986514821
16.0	0.9999999995567581
16.1	0.9999999998602671
16.2	0.9999999999577921
16.3	0.9999999999877965
16.4	0.9999999999966263
16.5	0.9999999999991092
16.6	0.9999999999997755
16.7	0.9999999999999462
16.8	0.9999999999999877
16.9	0.9999999999999973
17.0	0.9999999999999994
17.1	0.9999999999999999
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_16_n_4.csv <==
-20.0	2.5782089180059885e-179
-19.9	1.1243970423977076e-178
-19.8	4.903565747549926e-178
-19.7	2.138428897748384e-177
-19.6	9.325409442555058e-177
-19.5	4.066596286417768e-176
-19.4	1.7733074349335465e-175
-19.3	7.732618741487498e-175
-19.2	3.3717743732777732e-174
-19.1	1.4702104665856946e-173
-19.0	6.410462408421091e-173
-18.9	2.795038461136954e-172
-18.8	1.218637494161422e-171
-18.7	5.3131163772795115e-171
-18.6	2.3163911012073193e-170
-18.5	1.0098617630025671e-169
-18.4	4.4024979178750533e-169
-18.3	1.9192134631821081e-168
-18.2	8.366310721596696e-168
-18.1	3.646959768923135e-167
-18.0	1.5896953686171445e-166
-17.9	6.929190039702845e-166
-17.8	3.02020434544478e-165
-17.7	1.3163613831944114e-164
-17.6	5.737180817025769e-164
-17.5	2.5003809547014536e-163
-17.4	1.0896767888082968e-162
-17.3	4.748677931913065e-162
-17.2	2.0693351951360467e-161
-17.1	9.017199803260375e-161
-17.0	3.9291160738702134e-160
-16.9	1.7119849027689362e-159
-16.8	7.459100973112068e-159
-16.7	3.249780996060925e-158
-16.6	1.4158013258976296e-157
-16.5	6.167805851072414e-157
-16.4	2.686821236803672e-156
-16.3	1.1703777987918746e-155
-16.2	5.097909466421215e-155
-16.1	2.2204265318624898e-154
-16.0	9.670711706249565e-154
-15.9	4.2117024950284874e-153
-15.8	1.8341448276842802e-152
-15.7	7.987037288446742e-152
-15.6	3.477870366324472e-151
-15.5	1.5143145365292149e-150
-15.4	6.593154211544267e-150
-15.3	2.8704119035265963e-149
-15.2	1.249592608770635e-148
-15.1	5.439578975909909e-148
-15.0	2.3677404901273903e-147
-14.9	1.03056226959683e-146
-14.8	4.485233223703585e-146
-14.7	1.9519369895745557e-145
-14.6	8.49406988396058e-145
-14.5	3.696020928888987e-144
-14.4	1.6081288293381094e-143
-14.3	6.996395119981015e-143
-14.2	3.0436459099541144e-142
-14.1	1.3239739718891432e-141
-14.0	5.758766747826701e-141
-13.9	2.504629130469576e-140
-13.8	1.089232080412935e-139
-13.7	4.736522636010208e-139
-13.6	2.0594920833720348e-138
-13.5	8.954081685940767e-138
-13.4	3.892615168449682e-137
-13.3	1.6920782351666114e-136
-13.2	7.354565031752022e-136
-13.1	3.196319191911831e-135
-13.0	1.3889892298446412e-134
-12.9	6.035345897478652e-134
-12.8	2.622158534666771e-133
-12.7	1.1391164802470562e-132
-12.6	4.947987866921383e-132
-12.5	2.1490141940116935e-131
-12.4	9.332520408496423e-131
-12.3	4.052345178154997e-130
-12.2	1.7593835128647608e-129
-12.1	7.637653719188279e-129
-12.0	3.3151523969030003e-128
-11.9	1.4387648397509308e-127
-11.8	6.243348633358762e-127
-11.7	2.7088530538755795e-126
-11.6	1.1751464687838855e-125
-11.5	5.09724864193054e-125
-11.4	2.2106268590349997e-124
-11.3	9.58582233489442e-124
-11.2	4.1560052559840515e-123
-11.1	1.8015819203821256e-122
-11.0	7.80839102648134e-122
-10.9	3.383740623048552e-121
-10.8	1.4660840608628236e-120
-10.7	6.351045992944339e-120
-10.6	2.7507711811394874e-119
-10.5	1.1912000378081984e-118
-10.4	5.157439200616353e-118
-10.3	2.2325481737222223e-117
-10.2	9.662353858688906e-117
-10.1	4.1809834143313045e-116
-10.0	1.8087783092829465e-115
-9.9	7.8235086050763495e-115
-9.8	3.3831792056191875e-114
-9.7	1.4626940514547268e-113
-9.6	6.322441660348403e-113
-9.5	2.7322267972699845e-112
-9.4	1.180448181743284e-111
-9.3	5.098859024642703e-111
-9.2	2.2018744559406055e-110
-9.1	9.506115630716763e-110
-9.0	4.103005360790504e-109
-8.9	1.770463308347411e-108
-8.8	7.63756595278889e-108
-8.7	3.2938475353306666e-107
-8.6	1.4201352426213438e-106
-8.5	6.121118152516581e-106
-8.4	2.6375685177673327e-105
-8.3	1.1361761968950324e-104
-8.2	4.892755559410057e-104
-8.1	2.106318903466336e-103
-8.0	9.064718252813805e-103
-7.9	3.899786244138199e-102
-7.8	1.6771822539092905e-101
-7.7	7.210564277015146e-101
-7.6	3.098876594148837e-100
-7.5	1.3313178681030407e-99
-7.4	5.717392680712177e-99
-7.3	2.4544224195637158e-98
-7.2	1.053250765232469e-97
-7.1	4.517950961974427e-97
-7.0	1.9372000667645774e-96
-6.9	8.302837826518878e-96
-6.8	3.557079247105406e-95
-6.7	1.523249774140298e-94
-6.6	6.520109509481815e-94
-6.5	2.7895897021972646e-93
-6.4	1.1929516113935479e-92
-6.3	5.099148452905972e-92
-6.2	2.178512114650141e-91
-6.1	9.302610791833674e-91
-6.0	3.970335512245037e-90
-5.9	1.6936429961132154e-89
-5.8	7.220770413293226e-89
-5.7	3.076853245307973e-88
-5.6	1.3103462111010425e-87
-5.5	5.577193098648067e-87
-5.4	2.3724105281603735e-86
-5.3	1.008561984191327e-85
-5.2	4.284970639948521e-85
-5.1	1.8193631097566268e-84
-5.0	7.719884881447411e-84
-4.9	3.2735249055788166e-83
-4.8	1.3871620167088835e-82
-4.7	5.874063189540764e-82
-4.6	2.4856669653264427e-81
-4.5	1.0510733374759432e-80
-4.4	4.44121232442806e-80
-4.3	1.8751715541787482e-79
-4.2	7.911225623640456e-79
-4.1	3.335047256855669e-78
-4.0	1.4047778536522635e-77
-3.9	5.912246655217875e-77
-3.8	2.486155407605473e-76
-3.7	1.0445428126915942e-75
-3.6	4.384677647250413e-75
-3.5	1.8388806908528327e-74
-3.4	7.704858838162914e-74
-3.3	3.225237144335239e-73
-3.2	1.3487604230573456e-72
-3.1	5.634745525927748e-72
-3.0	2.3516356862510734e-71
-2.9	9.804189385307204e-71
-2.8	4.083087537704282e-70
-2.7	1.6985965112602245e-69
-2.6	7.058383315387736e-69
-2.5	2.9296949787073884e-68
-2.4	1.2145912444672662e-67
-2.3	5.0294049614315486e-67
-2.2	2.0800302864570708e-66
-2.1	8.591656298521109e-66
-2.0	3.5442603653361706e-65
-1.9	1.4601680293759712e-64
-1.8	6.007520374139927e-64
-1.7	2.468250687055952e-63
-1.6	1.0126770297248493e-62
-1.5	4.148834281222062e-62
-1.4	1.697227579815704e-61
-1.3	6.932630051636637e-61
-1.2	2.8273831518780043e-60
-1.1	1.1512890922975548e-59
-1.0	4.680381181433304e-59
-0.9	1.8995854073332942e-58
-0.8	7.696627474762683e-58
-0.7	3.1130710939130345e-57
-0.6	1.2569182503869535e-56
-0.5	5.065665767783375e-56
-0.4	2.0377889675873964e-55
-0.3	8.181940207796632e-55
-0.2	3.2787524279814193e-54
-0.1	1.311283336429339e-53
0.0	5.233593191231379e-53
0.1	2.0844828528968426e-52
0.2	8.284582071500954e-52
0.3	3.285453117771245e-51
0.4	1.3000208473811537e-50
0.5	5.132313805825082e-50
0.6	2.021440118675085e-49
0.7	7.942729382866733e-49
0.8	3.113262404226219e-48
0.9	1.2172339996024985e-47
1.0	4.747003442981606e-47
1.1	1.8464021528107506e-46
1.2	7.162553583654085e-46
1.3	2.7708770111303506e-45
1.4	1.0689237166766998e-44
1.5	4.111761855089439e-44
1.6	1.577001091890311e-43
1.7	6.0301649163267196e-43
1.8	2.2987365934477178e-42
1.9	8.735364309905333e-42
2.0	3.3088180003749606e-41
2.1	1.2492009380164082e-40
2.2	4.7003051907704455e-40
2.3	1.762463576300611e-39
2.4	6.585364213174581e-39
2.5	2.4517118207281107e-38
2.6	9.093951058698405e-38
2.7	3.360408948092553e-37
2.8	1.236943552575532e-36
2.9	4.535100153426333e-36
3.0	1.6560111746360474e-35
3.1	6.021965077283035e-35
3.2	2.1805701524845486e-34
3.3	7.861692772117118e-34
3.4	2.8218412635751283e-33
3.5	1.0082655515537057e-32
3.6	3.5858937912304034e-32
3.7	1.269267958733393e-31
3.8	4.470898397255391e-31
3.9	1.5670143208606995e-30
4.0	5.464340896779155e-30
4.1	1.8955624170592563e-29
4.2	6.540659463339604e-29
4.3	2.2445774608843744e-28
4.4	7.659889622638021e-28
4.5	2.599137629806447e-27
4.6	8.767940925946292e-27
4.7	2.940146324339035e-26
4.8	9.799036010536618e-26
4.9	3.2454847259266464e-25
5.0	1.068058231323697e-24
5.1	3.4919286342396254e-24
5.2	1.1340320390117351e-23
5.3	3.657697780995416e-23
5.4	1.1715054764313034e-22
5.5	3.7253302255210997e-22
5.6	1.1759735182276965e-21
5.7	3.684422096449745e-21
5.8	1.1455271915674218e-20
5.9	3.5336949817631383e-20
6.0	1.0813395508329972e-19
6.1	3.281893507459805e-19
6.2	9.87721422126473e-19
6.3	2.9471922501154814e-18
6.4	8.716879349968309e-18
6.5	2.5550821598762984e-17
6.6	7.420800363904927e-17
6.7	2.1350472971923046e-16
6.8	6.083898672143838e-16
6.9	1.7166390716057804e-15
7.0	4.795140537644064e-15
7.1	1.3257135811598177e-14
7.2	3.626792110087352e-14
7.3	9.815595060584457e-14
7.4	2.6273979653512503e-13
7.5	6.954123001875007e-13
7.6	1.819516285416768e-12
7.7	4.7049402851966555e-12
7.8	1.2020488052437914e-11
7.9	3.033491730279999e-11
8.0	7.559565538242787e-11
8.1	1.859783511757015e-10
8.2	4.515598829639837e-10
8.3	1.0817557471244312e-9
8.4	2.556083871274639e-9
8.5	5.9555487283538784e-9
8.6	1.3678411691939658e-8
8.7	3.095856685835779e-8
8.8	6.902701570070897e-8
8.9	1.515688478445303e-7
9.0	3.2765042530097707e-7
9.1	6.970704421369811e-7
9.2	1.4590189229913152e-6
9.3	3.003411031196343e-6
9.4	6.078377928455801e-6
9.5	1.2090036013709828e-5
9.6	2.362549664325969e-5
9.7	4.534120888487839e-5
9.8	8.542962975691271e-5
9.9	0.00015796876310195874
10.0	0.00028656627466535495
10.1	0.0005098171326595692
10.2	0.0008891695759705118
10.3	0.0015197866665304747
10.4	0.0025448262096883774
10.5	0.004173152202537731
10.6	0.006699752475351977
10.7	0.010527025258132884
10.8	0.016183655217901986
10.9	0.024336211030870858
11.0	0.03578722417583903
11.1	0.051452887029348915
11.2	0.07231426488188442
11.3	0.0993386020387226
11.4	0.13337214722806162
11.5	0.17501257988284177
11.6	0.22447649019212973
11.7	0.2814836483811126
11.8	0.3451828186753734
11.9	0.4141417124097456
12.0	0.486415436856119
12.1	0.5596942451178443
12.2	0.6315151440915296
12.3	0.6995069751849539
12.4	0.7616292324810555
12.5	0.8163642677060121
12.6	0.8628314279796825
12.7	0.9008080109165847
12.8	0.930661323267466
12.9	0.9532133261897311
13.0	0.9695699526452947
13.1	0.9809490872900263
13.2	0.9885350912656762
13.3	0.9933765589329997
13.4	0.9963315971516197
13.5	0.9980547473694735
13.6	0.9990137034290921
13.7	0.9995224726344072
13.8	0.9997795179414554
13.9	0.9999030485170429
14.0	0.9999594529247287
14.1	0.9999838935166859
14.2	0.9999939314654517
14.3	0.9999978342554043
14.4	0.999999268926396
14.5	0.9999997669084615
14.6	0.999999929906986
14.7	0.9999999801497236
14.8	0.9999999947137026
14.9	0.9999999986781942
15.0	0.9999999996901581
15.1	0.9999999999320199
15.2	0.9999999999860624
15.3	0.999999999997334
15.4	0.999999999999525
15.5	0.9999999999999213
15.6	0.9999999999999879
15.7	0.9999999999999982
15.8	0.9999999999999998
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_1_n_1.csv <==
-20.0	0.009950166250831947
-19.9	0.010180751626023382
-19.8	0.010416652429742514
-19.7	0.01065798986799773
-19.6	0.010904887848209165
-19.5	0.011157473036461
-19.4	0.011415874915824945
-19.3	0.011680225845768027
-19.2	0.01195066112265729
-19.1	0.012227319041373768
-19.0	0.012510340958048146
-18.9	0.012799871353929529
-18.8	0.013096057900399128
-18.7	0.01339905152513966
-18.6	0.013709006479471075
-18.5	0.01402608040686293
-18.4	0.01435043441263268
-18.3	0.014682233134839127
-18.2	0.01502164481637944
-18.1	0.015368841378297221
-18.0	0.015723998494309013
-17.9	0.016087295666555097
-17.8	0.016458916302580257
-17.7	0.016839047793548924
-17.6	0.01722788159369818
-17.5	0.017625613301031313
-17.4	0.018032442739253075
-17.3	0.018448574040947255
-17.2	0.0188742157319953
-17.1	0.0193095808172337
-17.0	0.01975488686734655
-16.9	0.020210356106987803
-16.8	0.02067621550412666
-16.7	0.021152696860607334
-16.6	0.021640036903912856
-16.5	0.022138477380120952
-16.4	0.02264826514803729
-16.3	0.023169652274490145
-16.2	0.02370289613076755
-16.1	0.0242482594901759
-16.0	0.024806010626696736
-15.9	0.025376423414715035
-15.8	0.025959777429790453
-15.7	0.026556358050439204
-15.6	0.02716645656089164
-15.5	0.027790370254787304
-15.4	0.028428402539765217
-15.3	0.029080863042904456
-15.2	0.02974806771696546
-15.1	0.03043033894737888
-15.0	0.03112800565992457
-14.9	0.0318414034290387
-14.8	0.032570874586682605
-14.7	0.033316768331701906
-14.6	0.034079440839599504
-14.5	0.03485925537264052
-14.4	0.035656582390201905
-14.3	0.03647179965927338
-14.2	0.03730529236501049
-14.1	0.03815745322123366
-14.0	0.039028682580761226
-13.9	0.03991938854545673
-13.8	0.04082998707586377
-13.7	0.04176090210029394
-13.6	0.0427125656232257
-13.5	0.04368541783286354
-13.4	0.04467990720769808
-13.3	0.04569649062189869
-13.2	0.04673563344936132
-13.1	0.04779780966622374
-13.0	0.048883501951651066
-12.9	0.04999320178668271
-12.8	0.05112740955092224
-12.7	0.05228663461683926
-12.6	0.053471395441441034
-12.5	0.05468221965505892
-12.4	0.05591964414698234
-12.3	0.057184215147659465
-12.2	0.058476488307170206
-12.1	0.059797028769662794
-12.0	0.06114641124343089
-11.9	0.06252522006629231
-11.8	0.06393404926591548
-11.7	0.06537350261472318
-11.6	0.06684419367898574
-11.5	0.0683467458617004
-11.4	0.06988179243883323
-11.3	0.07144997658848401
-11.2	0.07305195141251371
-11.1	0.07468837995015615
-11.0	0.07635993518311503
-10.9	0.07806730003162622
-10.8	0.07981116734094557
-10.7	0.08159223985769995
-10.6	0.08341123019551741
-10.5	0.08526886078933055
-10.4	0.08716586383772222
-10.3	0.08910298123266178
-10.2	0.091080964475954
-10.1	0.09310057458169953
-10.0	0.09516258196404043
-9.9	0.09726776630943994
-9.8	0.09941691643271898
-9.7	0.10161083011604748
-9.6	0.10385031393006133
-9.5	0.10613618303625101
-9.4	0.10846926096973973
-9.3	0.1108503794015449
-9.2	0.11328037787938754
-9.1	0.11576010354609052
-9.0	0.11829041083457877
-8.9	0.12087216113846859
-8.8	0.12350622245720853
-8.7	0.1261934690147082
-8.6	0.12893478085036655
-8.5	0.13173104338138922
-8.4	0.13458314693525722
-8.3	0.13749198625119236
-8.2	0.14045845994943823
-8.1	0.14348346996716047
-8.0	0.1465679209597481
-7.9	0.14971271966628308
-7.8	0.1529187742379288
-7.7	0.15618699352797688
-7.6	0.15951828634227985
-7.5	0.16291356064878942
-7.4	0.16637372274491538
-7.3	0.1698996763814173
-7.2	0.17349232184154312
-7.1	0.17715255497413193
-7.0	0.18088126617940986
-6.9	0.18467933934621797
-6.8	0.18854765073943164
-6.7	0.19248706783635133
-6.6	0.1964984481108761
-6.5	0.20058263776430169
-6.4	0.20474047040162965
-6.3	0.20897276565231734
-6.2	0.21328032773445663
-6.1	0.21766394396142877
-6.0	0.22212438319015504
-5.9	0.22666239421014095
-5.8	0.23127870407260026
-5.7	0.2359740163590435
-5.6	0.24074900938882432
-5.5	0.24560433436525522
-5.4	0.2505406134600366
-5.3	0.25555843783588417
-5.2	0.26065836560739675
-5.1	0.26584091974037377
-5.0	0.2711065858899754
-4.9	0.2764558101783134
-4.8	0.2818889969122743
-4.7	0.2874065062426016
-4.6	0.29300865176550844
-4.5	0.2986956980683504
-4.4	0.30446785822116584
-4.3	0.31032529121618396
-4.2	0.3162680993577123
-4.1	0.3222963256051477
-4.0	0.32840995087219926
-3.9	0.334608891285782
-3.8	0.3408929954084233
-3.7	0.34726204142843053
-3.6	0.3537157343224907
-3.5	0.3602537029958145
-3.4	0.3668754974053982
-3.3	0.37358058567245567
-3.2	0.38036835119056595
-3.1	0.3872380897365982
-3.0	0.3941890065919981
-2.9	0.4012202136825709
-2.8	0.40833072674544163
-2.7	0.4155194625324531
-2.6	0.4227852360598304
-2.5	0.43012675791453187
-2.4	0.4375426316282994
-2.3	0.4450313511310141
-2.2	0.45259129829556044
-2.1	0.4602207405869969
-2.0	0.46791782882941424
-1.9	0.47568059510444727
-1.8	0.4835069507959605
-1.7	0.49139468479598014
-1.6	0.49934146188746065
-1.5	0.5073448213199706
-1.4	0.5154021755948363
-1.3	0.523510809476703
-1.2	0.5316678792488403
-1.1	0.5398704122298371
-1.0	0.5481153065695883
-0.9	0.5563993313426623
-0.8	0.5647191269572468
-0.7	0.5730712058979089
-0.6	0.5814519538203275
-0.5	0.5898576310160006
-0.4	0.5982843742646551
-0.3	0.6067281990916875
-0.2	0.6151850024474546
-0.1	0.6236505658245683
0.0	0.6321205588285577
0.1	0.6405905432163038
0.2	0.649055977415546
0.3	0.6575122215374715
0.4	0.6659545428929524
0.5	0.6743781220213492
0.6	0.6827780592389816
0.7	0.6911493817123502
0.8	0.6994870510589812
0.9	0.7077859714763637
1.0	0.7160409983968387
1.1	0.7242469476635075
1.2	0.7323986052192297
1.3	0.7404907372976024
1.4	0.7485181011014536
1.5	0.7564754559508551
1.6	0.7643575748789679
1.7	0.7721592566502091
1.8	0.7798753381712711
1.9	0.7875007072614714
2.0	0.7950303157447712
2.1	0.802459192821618
2.2	0.8097824586745582
2.3	0.8169953382573726
2.4	0.8240931752133462
2.5	0.8310714458642334
2.6	0.83792577320756
2.7	0.8446519408561748
2.8	0.8512459068504543
2.9	0.857703817270344
3.0	0.8640220195715285
3.1	0.8701970755675245
3.2	0.8762257739774325
3.3	0.8821051424575244
3.4	0.8878324590338411
3.5	0.893405262852575
3.6	0.8988213641652727
3.7	0.9040788534668595
3.8	0.9091761097062058
3.9	0.9141118074914565
4.0	0.9188849232156777
4.1	0.9234947400325466
4.2	0.9279408516168515
4.3	0.9322231646504822
4.4	0.9363418999813733
4.5	0.9402975924105026
4.6	0.9440910890705156
4.7	0.9477235463688094
4.8	0.9511964254779066
4.9	0.9545114863666233
5.0	0.957670780376795
5.1	0.9606766413620852
5.2	0.9635316754175441
5.3	0.9662387492409981
5.4	0.9688009771798859
5.5	0.9712217070296869
5.6	0.9735045046624319
5.7	0.9756531375758072
5.8	0.9776715574648696
5.9	0.9795638819292225
6.0	0.9813343754384811
6.1	0.9829874296878144
6.2	0.9845275434831194
6.3	0.9859593023018106
6.4	0.9872873576801496
6.5	0.9885164065813685
6.6	0.98965117090045
6.7	0.9906963772612353
6.8	0.9916567372594767
6.9	0.9925369283015069
7.0	0.993341575182368
7.1	0.9940752325395564
7.2	0.9947423683090707
7.3	0.9953473482992966
7.4	0.9958944219855658
7.5	0.9963877096141436
7.6	0.9968311906891488
7.7	0.9972286938996942
7.8	0.9975838885276194
7.9	0.9979002773588426
8.0	0.9981811911038428
8.1	0.9984297843154238
8.2	0.9986490327749595
8.3	0.998841732302097
8.4	0.9990104989276464
8.5	0.99915777035539
8.6	0.9992858086260169
8.7	0.999396703885536
8.8	0.9994923791515098
8.9	0.999574595963398
9.0	0.9996449607982933
9.1	0.9997049321303988
9.2	0.9997558280117326
9.3	0.9997988340526898
9.4	0.9998350116841433
9.5	0.9998653065875834
9.6	0.9998905571862033
9.7	0.9999115030976246
9.8	0.999928793457891
9.9	0.9999429950361913
10.0	0.9999546000702375
10.1	0.9999640337630763
10.2	0.9999716613930697
10.3	0.999977794999626
10.4	0.9999826996177518
10.5	0.9999865990444389
10.6	0.9999896811291222
10.7	0.9999921025888079
10.8	0.9999939933558686
10.9	0.9999954604728718
11.0	0.9999965915540986
11.1	0.9999974578376417
11.2	0.9999981168551489
11.3	0.9999986147484716
11.4	0.9999989882637524
11.5	0.9999992664539398
11.6	0.9999994721204517
11.7	0.9999996230238378
11.8	0.9999997328919248
11.9	0.9999998122521859
12.0	0.999999869113058
12.1	0.9999999095167398
12.2	0.9999999379837304
12.3	0.999999957867083
12.4	0.9999999716321192
12.5	0.9999999810752283
12.6	0.9999999874933907
12.7	0.999999991814253
12.8	0.9999999946949528
12.9	0.9999999965964471
13.0	0.9999999978388453
13.1	0.9999999986421719
13.2	0.9999999991560782
13.3	0.9999999994812613
13.4	0.9999999996847377
13.5	0.9999999998106097
13.6	0.9999999998875685
13.7	0.9999999999340609
13.8	0.9999999999618054
13.9	0.9999999999781559
14.0	0.9999999999876685
14.1	0.9999999999931307
14.2	0.9999999999962252
14.3	0.9999999999979544
14.4	0.9999999999989072
14.5	0.9999999999994247
14.6	0.9999999999997016
14.7	0.9999999999998476
14.8	0.9999999999999234
14.9	0.999999999999962
15.0	0.9999999999999816
15.1	0.9999999999999911
15.2	0.9999999999999959
15.3	0.9999999999999981
15.4	0.9999999999999991
15.5	0.9999999999999996
15.6	0.9999999999999998
15.7	0.9999999999999999
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_1_n_16.csv <==
-20.0	7.584337874652737e-27
-19.9	1.0924338049227172e-26
-19.8	1.573392748678596e-26
-19.7	2.265911210699654e-26
-19.6	3.262958260266905e-26
-19.5	4.6983154398178466e-26
-19.4	6.764472943485338e-26
-19.3	9.738363739100329e-26
-19.2	1.4018363916104568e-25
-19.1	2.0177484943632518e-25
-19.0	2.903983396233111e-25
-18.9	4.179050604003165e-25
-18.8	6.013350540048461e-25
-18.7	8.651865607176173e-25
-18.6	1.2446759527240363e-24
-18.5	1.790420482602587e-24
-18.4	2.5751638604043452e-24
-18.3	3.7034343930275455e-24
-18.2	5.32541225680049e-24
-18.1	7.656837181939484e-24
-18.0	1.100758310532142e-23
-17.9	1.582266630933973e-23
-17.8	2.274108727888449e-23
-17.7	3.268024736477317e-23
-17.6	4.6957034731499424e-23
-17.5	6.746147694715215e-23
-17.4	9.690573499674485e-23
-17.3	1.391810593649049e-22
-17.2	1.9986942119460835e-22
-17.1	2.86976697218848e-22
-17.0	4.1198313674165687e-22
-16.9	5.913481019146688e-22
-16.8	8.486650754840693e-22
-16.7	1.2177472784494562e-21
-16.6	1.747044789637391e-21
-16.5	2.505966301278282e-21
-16.4	3.593924678216309e-21
-16.3	5.1532768286481344e-21
-16.2	7.38782997079508e-21
-16.1	1.0589302225131049e-20
-16.0	1.5175146802622777e-20
-15.9	2.174260582193715e-20
-15.8	3.114593694932253e-20
-15.7	4.4606716871160987e-20
-15.6	6.387134460852329e-20
-15.5	9.143587749160351e-20
-15.4	1.3086689039878706e-19
-15.3	1.8725923057693153e-19
-15.2	2.678888743071501e-19
-15.1	3.831437478234874e-19
-15.0	5.478504329126311e-19
-14.9	7.831645064005001e-19
-14.8	1.119263057237844e-18
-14.7	1.5991784654237562e-18
-14.6	2.2842552522232482e-18
-14.5	3.2619143338789413e-18
-14.4	4.656696258273172e-18
-14.3	6.6459622363870035e-18
-14.2	9.482208850150524e-18
-14.1	1.3524769669979188e-17
-14.0	1.9284834137643942e-17
-13.9	2.748935139210122e-17
-13.8	3.917170234027639e-17
-13.7	5.580029650023231e-17
-13.6	7.946087450748521e-17
-13.5	1.1311482683408183e-16
-13.4	1.6096505406527216e-16
-13.3	2.2897389073165374e-16
-13.2	3.2559593454102924e-16
-13.1	4.62814430610975e-16
-13.0	6.576061940607487e-16
-12.9	9.340111748464466e-16
-12.8	1.3260546471222402e-15
-12.7	1.8818710033505855e-15
-12.6	2.6695199510862856e-15
-12.5	3.7851849065438825e-15
-12.4	5.364722407060618e-15
-12.3	7.599922324030218e-15
-12.2	1.076138603735028e-14
-12.1	1.5230695522659335e-14
-12.0	2.1545616803900094e-14
-11.9	3.046357646687568e-14
-11.8	4.305073670017498e-14
-11.7	6.080690415346943e-14
-11.6	8.584056185047884e-14
-11.5	1.2111395625341794e-13
-11.4	1.7078601887102211e-13
-11.3	2.406918044005712e-13
-11.2	3.390122601700413e-13
-11.1	4.772091249936129e-13
-11.0	6.71328821682375e-13
-10.9	9.438194276510928e-13
-10.8	1.3260604028172903e-12
-10.7	1.8618815155207014e-12
-10.6	2.61245327425706e-12
-10.5	3.663077011589763e-12
-10.4	5.132603428359693e-12
-10.3	7.1864841613915245e-12
-10.2	1.0054839410675959e-11
-10.1	1.4057443441850738e-11
-10.0	1.9638239935243127e-11
-9.9	2.7412969952576916e-11
-9.8	3.823482053526886e-11
-9.7	5.328480843041557e-11
-9.6	7.419607226055696e-11
-9.5	1.032245880681563e-10
-9.4	1.4348335739793555e-10
-9.3	1.9926325963820468e-10
-9.2	2.764720678859128e-10
-9.1	3.8323434398216015e-10
-9.0	5.30710045445233e-10
-8.9	7.342100144222272e-10
-8.8	1.014713828130548e-9
-8.7	1.4009320911431734e-9
-8.6	1.9321042063686448e-9
-8.5	2.6617880108977976e-9
-8.4	3.6629847103306656e-9
-8.3	5.035058243280273e-9
-8.2	6.9130616416124765e-9
-8.1	9.480285958275122e-9
-8.0	1.2985115287058118e-8
-7.9	1.7763624200826352e-8
-7.8	2.4269817267926768e-8
-7.7	3.31160171903834e-8
-7.6	4.512670084145517e-8
-7.5	6.141011504210218e-8
-7.4	8.345334490848219e-8
-7.3	1.1324824384468197e-7
-7.2	1.534578751264348e-7
-7.1	2.0763599767385172e-7
-7.0	2.805158241553552e-7
-6.9	3.7838900034255184e-7
-6.8	5.096017626554399e-7
-6.7	6.852028474235718e-7
-6.6	9.197873420302985e-7
-6.5	1.232592758398091e-6
-6.4	1.6489187417195243e-6
-6.3	2.201960678612053e-6
-6.2	2.9351708368746098e-6
-6.1	3.905289484780634e-6
-6.0	5.1862237749267655e-6
-5.9	6.873995257256127e-6
-5.8	9.093029075131341e-6
-5.7	1.20041206988407e-5
-5.6	1.581449107354514e-5
-5.5	2.079042997992401e-5
-5.4	2.7273131900265434e-5
-5.3	3.56984503251052e-5
-5.2	4.6621436564904554e-5
-5.1	6.0746688670472215e-5
-5.0	7.896571528768972e-5
-4.9	0.00010240271750561152
-4.8	0.0001324704070279272
-4.7	0.00017093770760037808
-4.6	0.0002200114226277313
-4.5	0.0002824341865963603
-4.4	0.0003616012391799386
-4.3	0.00046169875263813625
-4.2	0.0005878665846079182
-4.1	0.0007463883937911362
-4.0	0.0009449120140135178
-3.9	0.0011927027956864455
-3.8	0.0015009322504477326
-3.7	0.0018830037275899879
-3.6	0.0023549159593343155
-3.5	0.0029356640843469658
-3.4	0.003647676145176375
-3.3	0.00451728101140229
-3.2	0.005575201173153306
-3.1	0.006857060863489706
-3.0	0.008403896511793685
-2.9	0.010262652645259052
-2.8	0.012486642124429206
-2.7	0.015135945153410161
-2.6	0.018277717034289903
-2.5	0.021986370388453313
-2.4	0.026343593858453643
-2.3	0.03143816650731482
-2.2	0.03736552567432161
-2.1	0.044227046390817336
-2.0	0.05212899308219978
-1.9	0.06118110963925247
-1.8	0.0714948224282091
-1.7	0.08318104271024042
-1.6	0.09634757038022643
-1.5	0.11109611981676437
-1.4	0.1275190105958401
-1.3	0.1456955901831241
-1.2	0.16568848147001922
-1.1	0.18753977380132023
-1.0	0.21126730028937846
-0.9	0.23686116480283528
-0.8	0.26428069699120965
-0.7	0.2934520209864011
-0.6	0.3242664211015457
-0.5	0.35657967438404375
-0.4	0.39021249430128774
-0.3	0.4249521919393892
-0.2	0.4605556115996543
-0.1	0.4967533383378473
0.0	0.5332551086122792
0.1	0.5697562855657439
0.2	0.605945192123784
0.3	0.6415110330922486
0.4	0.6761520869155315
0.5	0.7095838134777775
0.6	0.7415465102014486
0.7	0.7718121573143025
0.8	0.800190125418188
0.9	0.8265314733683998
1.0	0.8507316389330923
1.1	0.8727314138700821
1.2	0.8925161925586756
1.3	0.9101135818254189
1.4	0.9255895514929844
1.5	0.9390433833087153
1.6	0.9506017343011841
1.7	0.9604121650871914
1.8	0.9686364922385748
1.9	0.975444306940701
2.0	0.9810069625563598
2.1	0.9854922760247635
2.2	0.9890601183379114
2.3	0.9918589943937199
2.4	0.9940236390134083
2.5	0.9956735897586663
2.6	0.9969126430058656
2.7	0.9978290604711637
2.8	0.9984963701740861
2.9	0.9989745981218718
3.0	0.9993117728287226
3.1	0.999545561202689
3.2	0.9997049178805233
3.3	0.9998116572679484
3.4	0.999881885200165
3.5	0.9999272527539932
3.6	0.9999560165727515
3.7	0.9999739071576645
3.8	0.9999848186988194
3.9	0.9999913414900666
4.0	0.9999951614990706
4.1	0.9999973521431681
4.2	0.9999985816870046
4.3	0.9999992567810541
4.4	0.9999996192000224
4.5	0.9999998093328529
4.6	0.9999999067579374
4.7	0.9999999554899685
4.8	0.9999999792718028
4.9	0.9999999905883712
5.0	0.9999999958360644
5.1	0.9999999982060527
5.2	0.9999999992478468
5.3	0.9999999996933011
5.4	0.9999999998784543
5.5	0.9999999999532164
5.6	0.9999999999825228
5.7	0.9999999999936675
5.8	0.9999999999977763
5.9	0.9999999999992437
6.0	0.9999999999997511
6.1	0.9999999999999208
6.2	0.9999999999999757
6.3	0.9999999999999928
6.4	0.9999999999999979
6.5	0.9999999999999994
6.6	0.9999999999999999
6.7	1.0
6.8	1.0
6.9	1.0
7.0	1.0
7.1	1.0
7.2	1.0
7.3	1.0
7.4	1.0
7.5	1.0
7.6	1.0
7.7	1.0
7.8	1.0
7.9	1.0
8.0	1.0
8.1	1.0
8.2	1.0
8.3	1.0
8.4	1.0
8.5	1.0
8.6	1.0
8.7	1.0
8.8	1.0
8.9	1.0
9.0	1.0
9.1	1.0
9.2	1.0
9.3	1.0
9.4	1.0
9.5	1.0
9.6	1.0
9.7	1.0
9.8	1.0
9.9	1.0
10.0	1.0
10.1	1.0
10.2	1.0
10.3	1.0
10.4	1.0
10.5	1.0
10.6	1.0
10.7	1.0
10.8	1.0
10.9	1.0
11.0	1.0
11.1	1.0
11.2	1.0
11.3	1.0
11.4	1.0
11.5	1.0
11.6	1.0
11.7	1.0
11.8	1.0
11.9	1.0
12.0	1.0
12.1	1.0
12.2	1.0
12.3	1.0
12.4	1.0
12.5	1.0
12.6	1.0
12.7	1.0
12.8	1.0
12.9	1.0
13.0	1.0
13.1	1.0
13.2	1.0
13.3	1.0
13.4	1.0
13.5	1.0
13.6	1.0
13.7	1.0
13.8	1.0
13.9	1.0
14.0	1.0
14.1	1.0
14.2	1.0
14.3	1.0
14.4	1.0
14.5	1.0
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_1_n_2.csv <==
-20.0	0.00019735322710959157
-19.9	0.00020659013518667299
-19.8	0.00021625780782508848
-19.7	0.00022637622271154016
-19.6	0.00023696627613026763
-19.5	0.0002480498246372678
-19.4	0.00025964972858488137
-19.3	0.00027178989757603936
-19.2	0.0002844953379306062
-19.1	0.0002977922022495923
-19.0	0.0003117078411664081
-18.9	0.0003262708573778548
-18.8	0.0003415111620512298
-18.7	0.00035746003370767335
-18.6	0.0003741501796858103
-18.5	0.0003916158002937546
-18.4	0.00040989265576172815
-18.3	0.00042901813611181987
-18.2	0.00044903133406587795
-18.1	0.00046997312111704873
-18.0	0.000491886226895255
-17.9	0.0005148153219616672
-17.8	0.0005388071041723156
-17.7	0.0005639103887560437
-17.6	0.0005901762022573239
-17.5	0.0006176578804998817
-17.4	0.0006464111707326166
-17.3	0.0006764943381250639
-17.2	0.0007079682767854591
-17.1	0.0007408966254804694
-17.0	0.0007753458882418252
-16.9	0.000811385560051307
-16.8	0.0008490882578020232
-16.7	0.0008885298567403723
-16.6	0.0009297896325997947
-16.5	0.0009729504096442198
-16.4	0.0010180987148459464
-16.3	0.001065324938429761
-16.2	0.0011147235010221706
-16.1	0.0011663930276517675
-16.0	0.001220436528854133
-15.9	0.0012769615891418213
-15.8	0.001336080563107511
-15.7	0.0013979107794357087
-15.6	0.001462574753105843
-15.5	0.0015302004060770047
-15.4	0.0016009212967519398
-15.3	0.0016748768585252958
-15.2	0.0017522126477283269
-15.1	0.001833080601289435
-15.0	0.0019176393044369596
-14.9	0.002006054268777454
-14.8	0.002098498221089305
-14.7	0.002195151403178006
-14.6	0.0022962018831454174
-14.5	0.0024018458784311257
-14.4	0.002512288090989428
-14.3	0.0026277420549702833
-14.2	0.002748430497277066
-14.1	0.0028745857113777347
-14.0	0.0030064499447492576
-13.9	0.003144275800337565
-13.8	0.0032883266524169974
-13.7	0.0034388770772339713
-13.6	0.0035962132988194505
-13.5	0.003760633650353483
-13.4	0.003932449051462597
-13.3	0.004111983501827128
-13.2	0.00429957459147045
-13.1	0.004495574028095105
-13.0	0.0047003481818229075
-12.9	0.004914278647685232
-12.8	0.0051377628261980845
-12.7	0.005371214522341955
-12.6	0.005615064563249586
-12.5	0.005869761434886077
-12.4	0.00613577193798352
-12.3	0.006413581863467728
-12.2	0.006703696687586931
-12.1	0.007006642286920718
-12.0	0.007322965673413309
-11.9	0.007653235749536195
-11.8	0.007998044083642677
-11.7	0.008358005705530155
-11.6	0.008733759922173703
-11.5	0.009125971153538866
-11.4	0.009535329788318777
-11.3	0.009962553059374489
-11.2	0.010408385938583046
-11.1	0.010873602050719418
-11.0	0.011359004605911908
-10.9	0.011865427350117547
-10.8	0.012393735532964134
-10.7	0.012944826892197543
-10.6	0.013519632653856544
-10.5	0.014119118547173553
-10.4	0.014744285833065406
-10.3	0.01539617234493645
-10.2	0.016075853540363616
-10.1	0.016784443562070026
-10.0	0.01752309630642176
-9.9	0.018293006497497762
-9.8	0.01909541076458747
-9.7	0.01993158872076504
-9.6	0.020802864039968144
-9.5	0.021710605529779815
-9.4	0.02265622819686656
-9.3	0.023641194301768868
-9.2	0.02466701439947029
-9.1	0.02573524836188644
-9.0	0.026847506378118325
-8.9	0.02800544992800238
-8.8	0.029210792724163638
-8.7	0.030465301617440262
-8.6	0.0317707974601924
-8.5	0.033129155921644025
-8.4	0.03454230824902319
-8.3	0.03601224196787451
-8.2	0.037541001514511216
-8.1	0.039130688793155864
-8.0	0.04078346364988998
-7.9	0.04250154425509329
-7.8	0.044287207385604495
-7.7	0.046142788597379664
-7.6	0.04807068227896063
-7.5	0.05007334157559914
-7.4	0.05215327817341137
-7.3	0.054313061932467675
-7.2	0.056555320357252616
-7.1	0.058882737892466584
-7.0	0.06129805503168483
-6.9	0.06380406722594292
-6.8	0.06640362357888936
-6.7	0.06909962531473364
-6.6	0.07189502400483155
-6.5	0.0747928195383891
-6.4	0.07779605782244377
-6.3	0.08090782819599217
-6.2	0.08413126054289763
-6.1	0.08746952208801903
-6.0	0.0909258138608772
-5.9	0.09450336681111142
-5.8	0.09820543755999363
-5.7	0.10203530377236174
-5.6	0.10599625913352663
-5.5	0.11009160791599251
-5.4	0.11432465912123675
-5.3	0.11869872018231359
-5.2	0.12321709021370432
-5.1	0.1278830527956316
-5.0	0.13269986828100552
-4.9	0.13767076561428632
-4.8	0.14279893365283752
-4.7	0.1480875119828206
-4.6	0.1535395812233631
-4.5	0.15915815281461093
-4.4	0.1649461582873871
-4.3	0.1709064380145123
-4.2	0.17704172944641694
-4.1	0.1833546548365003
-4.0	0.18984770846477078
-3.9	0.19652324337164337
-3.8	0.20338345761738158
-3.7	0.21043038008654918
-3.6	0.2176658558609933
-3.5	0.22509153118930225
-3.4	0.23270883808537526
-3.3	0.24051897859369337
-3.2	0.24852290876409
-3.1	0.2567213223842637
-3.0	0.2651146345239416
-2.9	0.27370296495047985
-2.8	0.2824861214817235
-2.7	0.29146358334815137
-2.6	0.3006344846426314
-2.5	0.30999759794248316
-2.4	0.31955131819495175
-2.3	0.3292936469635611
-2.2	0.33922217713910086
-2.1	0.34933407822514007
-2.0	0.35962608231386495
-1.9	0.3700944708736589
-1.8	0.38073506247507605
-1.7	0.39154320158661715
-1.6	0.40251374857591793
-1.5	0.41364107105549475
-1.4	0.42491903671494935
-1.3	0.4363410077834269
-1.2	0.4478998372670151
-1.1	0.45958786710556876
-1.0	0.47139692839201763
-0.9	0.4833183437944718
-0.8	0.4953429323172397
-0.7	0.5074610165311347
-0.6	0.5196624323960599
-0.5	0.5319365417897232
-0.4	0.5442722478453859
-0.3	0.5566580131886878
-0.2	0.5690818811488085
-0.1	0.581531500002424
0.0	0.5939941502901619
0.1	0.606456775224471
0.2	0.6189060141851199
0.3	0.6313282392739231
0.4	0.6437095948739118
0.5	0.6560360401301093
0.6	0.6682933942395513
0.7	0.6804673844073611
0.8	0.692543696293865
0.9	0.7045080267451227
1.0	0.7163461385662546
1.1	0.7280439170638808
1.2	0.7395874280512817
1.3	0.7509629769779845
1.4	0.7621571688148323
1.5	0.7731569682967342
1.6	0.7839497600987051
1.7	0.7945234084970779
1.8	0.8048663160474007
1.9	0.8149674807941149
2.0	0.8248165515151409
2.1	0.8344038804975236
2.2	0.8437205733387702
2.3	0.8527585352728988
2.4	0.8615105135308743
2.5	0.8699701352623466
2.6	0.8781319405696616
2.7	0.8859914102360801
2.8	0.8935449877680665
2.9	0.9007900954162681
3.0	0.9077251438911803
3.1	0.9143495355471027
3.2	0.920663660871352
3.3	0.9266688881841345
3.4	0.9323675465272306
3.5	0.9377629017957669
3.6	0.9428591262458107
3.7	0.9476612615901472
3.8	0.952175175974136
3.9	0.9564075152016515
4.0	0.9603656486564061
4.1	0.9640576104350257
4.2	0.967492036273672
4.3	0.9706780969084406
4.4	0.9736254285599002
4.5	0.9763440612727796
4.6	0.9788443458719548
4.7	0.9811368803146199
4.8	0.9832324362252398
4.9	0.9851418863941261
5.0	0.9868761340021064
5.1	0.9884460443028829
5.2	0.9898623794516963
5.3	0.9911357371145076
5.4	0.9922764934270543
5.5	0.9932947507990489
5.6	0.9942002909769369
5.7	0.995002533690687
5.8	0.9957105011179018
5.9	0.9963327883040487
6.0	0.9968775395828748
6.1	0.9973524309480959
6.2	0.9977646582382461
6.3	0.9981209309130246
6.4	0.9984274711232883
6.5	0.9986900177095492
6.6	0.998913834706668
6.7	0.999103723886374
6.8	0.9992640408349084
6.9	0.9993987140407855
7.0	0.9995112664573681
7.1	0.9996048390062698
7.2	0.9996822154998656
7.3	0.9997458484834365
7.4	0.9997978855285096
7.5	0.9998401955473762
7.6	0.9998743947430762
7.7	0.999901871857697
7.8	0.99992381243307
7.9	0.9999412218502357
8.0	0.9999549469659392
8.1	0.9999656962145392
8.2	0.9999740580908958
8.3	0.9999805179730794
8.4	0.999985473282366
8.5	0.99998924701142
8.6	0.9999920996795498
8.7	0.9999942397963417
8.8	0.9999958329319805
8.9	0.9999970095044143
9.0	0.9999978714006511
9.1	0.9999984975523996
9.2	0.9999989485855874
9.3	0.9999992706596329
9.4	0.9999994986063432
9.5	0.9999996584705731
9.6	0.999999769545888
9.7	0.9999998459889118
9.8	0.9999998980862819
9.9	0.9999999332384991
10.0	0.9999999567157739
10.1	0.9999999722324034
10.2	0.9999999823784338
10.3	0.9999999889404281
10.4	0.9999999931371075
10.5	0.9999999957904471
10.6	0.9999999974484337
10.7	0.9999999984720848
10.8	0.9999999990963716
10.9	0.9999999994723422
11.0	0.9999999996958711
11.1	0.9999999998270288
11.2	0.9999999999029568
11.3	0.99999999994631
11.4	0.9999999999707169
11.5	0.9999999999842605
11.6	0.9999999999916657
11.7	0.9999999999956539
11.8	0.9999999999977689
11.9	0.9999999999988729
12.0	0.9999999999994399
12.1	0.9999999999997262
12.2	0.9999999999998685
12.3	0.9999999999999379
12.4	0.9999999999999712
12.5	0.9999999999999869
12.6	0.9999999999999941
12.7	0.9999999999999974
12.8	0.9999999999999989
12.9	0.9999999999999996
13.0	0.9999999999999998
13.1	0.9999999999999999
13.2	1.0
13.3	1.0
13.4	1.0
13.5	1.0
13.6	1.0
13.7	1.0
13.8	1.0
13.9	1.0
14.0	1.0
14.1	1.0
14.2	1.0
14.3	1.0
14.4	1.0
14.5	1.0
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_1_n_4.csv <==
-20.0	1.0330957771216807e-7
-19.9	1.1319241136857071e-7
-19.8	1.240185124746116e-7
-19.7	1.358776508220413e-7
-19.6	1.4886810794933912e-7
-19.5	1.6309748038489057e-7
-19.4	1.7868355822935963e-7
-19.3	1.9575528608783118e-7
-19.2	2.1445381400786257e-7
-19.1	2.3493364678388888e-7
-19.0	2.5736390075654207e-7
-18.9	2.819296780731164e-7
-18.8	3.088335692888792e-7
-18.7	3.382972961847326e-7
-18.6	3.705635077623726e-7
-18.5	4.0589774356126983e-7
-18.4	4.445905797313011e-7
-18.3	4.869599746998152e-7
-18.2	5.333538328026583e-7
-18.1	5.841528059158877e-7
-18.0	6.397733549408725e-7
-17.9	7.006710949725483e-7
-17.8	7.673444501334607e-7
-17.7	8.403386463992356e-7
-17.6	9.202500732912738e-7
-17.5	1.0077310480872987e-6
-17.4	1.1034950192188896e-6
-17.3	1.2083222488085768e-6
-17.2	1.3230660178693675e-6
-17.1	1.4486594015712854e-6
-17.0	1.5861226661991017e-6
-16.9	1.736571344010527e-6
-16.8	1.9012250471863301e-6
-16.7	2.0814170874749703e-6
-16.6	2.2786049740110768e-6
-16.5	2.494381868167287e-6
-16.4	2.73048908122362e-6
-16.3	2.9888297081531654e-6
-16.2	3.2714834989743386e-6
-16.1	3.5807230779602262e-6
-16.0	3.919031630580796e-6
-15.9	4.289122188441256e-6
-15.8	4.693958653736908e-6
-15.7	5.1367787169364305e-6
-15.6	5.621118834608018e-6
-15.5	6.150841448593187e-6
-15.4	6.730164643196295e-6
-15.3	7.363694453784457e-6
-15.2	8.056460058277905e-6
-15.1	8.813952102558906e-6
-15.0	9.642164431947306e-6
-14.9	1.0547639523699857e-5
-14.8	1.153751794011269e-5
-14.7	1.2619592148375573e-5
-14.6	1.3802365081981247e-5
-14.5	1.509511384938485e-5
-14.4	1.6507959028894303e-5
-14.3	1.8051940024618642e-5
-14.2	1.9739096996887714e-5
-14.1	2.1582559922066002e-5
-14.0	2.359664538131549e-5
-13.9	2.5796961725821063e-5
-13.8	2.820052331749589e-5
-13.7	3.082587459945845e-5
-13.6	3.369322480985717e-5
-13.5	3.682459421615537e-5
-13.4	4.02439728150395e-5
-13.3	4.397749251594208e-5
-13.2	4.805361390405198e-5
-13.1	5.250332876189699e-5
-13.0	5.7360379617434025e-5
-12.9	6.266149768133267e-5
-12.8	6.844666063713715e-5
-12.7	7.475937185549662e-5
-12.6	8.164696271799495e-5
-12.5	8.916091985759238e-5
-12.4	9.735723925159955e-5
-12.3	0.00010629680923973565
-12.2	0.00011604582468446787
-12.1	0.00012667623464372916
-12.0	0.00013826622608755355
-11.9	0.00015090074636031219
-11.8	0.00016467206726932635
-11.7	0.00017968039386879447
-11.6	0.00019603452120527738
-11.5	0.00021385254249756615
-11.4	0.00023326261243946208
-11.3	0.0002544037695388899
-11.2	0.00027742682164048617
-11.1	0.00030249529902123595
-11.0	0.00032978647969933526
-10.9	0.0003594924918547493
-10.8	0.00039182149852526045
-10.7	0.00042699897001323466
-10.6	0.0004652690497148468
-10.5	0.0005068960193638887
-10.4	0.0005521658699648941
-10.3	0.0006013879849735868
-10.2	0.0006548969425643267
-10.1	0.0007130544441020023
-10.0	0.0007762513762070146
-9.9	0.0008449100140633382
-9.8	0.0009194863738676605
-9.7	0.0010004727225483736
-9.6	0.0010884002530918385
-9.5	0.0011838419339953892
-9.4	0.001287415541515703
-9.3	0.001399786883491621
-9.2	0.0015216732235852149
-9.1	0.001653846914796036
-9.0	0.0017971392510529995
-8.9	0.0019524445455667671
-8.8	0.0021207244444229425
-8.7	0.0023030124836021996
-8.6	0.0025004188972153583
-8.5	0.002714135684227785
-8.4	0.0029454419403033482
-8.3	0.0031957094606104935
-8.2	0.00346640861848554
-8.1	0.0037591145237248153
-8.0	0.004075513462961137
-7.9	0.0044174096230527385
-7.8	0.004786732096655916
-7.7	0.005185542167146791
-7.6	0.0056160408677828145
-7.5	0.006080576807430924
-7.4	0.006581654252315848
-7.3	0.007121941450039056
-7.2	0.007704279178565718
-7.1	0.008331689498954251
-7.0	0.00900738468629334
-6.9	0.00973477630859492
-6.8	0.010517484418256598
-6.7	0.011359346815137427
-6.6	0.012264428334278828
-6.5	0.013237030104839748
-6.4	0.014281698719902263
-6.3	0.015403235249439347
-6.2	0.01660670402093525
-6.1	0.01789744108392016
-6.0	0.01928106226605395
-5.9	0.02076347071939646
-5.8	0.022350863846179566
-5.7	0.024049739483800337
-5.6	0.025866901218952305
-5.5	0.02780946269087931
-5.4	0.029884850733771236
-5.3	0.032100807198426194
-5.2	0.03446538928361203
-5.1	0.03698696819820745
-5.0	0.039674225966357606
-4.9	0.042536150179718034
-4.8	0.04558202649358487
-4.7	0.04882142865754297
-4.6	0.052264205866441704
-4.5	0.05592046721429548
-4.4	0.05980056303237714
-4.3	0.06391506289362696
-4.2	0.06827473006884252
-4.1	0.07289049222627617
-4.0	0.07777340817556998
-3.9	0.08293463046975164
-3.8	0.08838536369562383
-3.7	0.09413681830364794
-3.6	0.10020015985366293
-3.5	0.10658645358279287
-3.4	0.11330660423695443
-3.3	0.12037129114771332
-3.2	0.12779089858203313
-3.1	0.1355754414438419
-3.0	0.14373448646335898
-2.9	0.1522770690727465
-2.8	0.16121160623473205
-2.7	0.17054580556417032
-2.6	0.1802865711606698
-2.5	0.19043990665292954
-2.4	0.20101081604163465
-2.3	0.21200320301681724
-2.2	0.22341976951654818
-2.1	0.23526191438547486
-2.0	0.2475296330827315
-1.9	0.26022141947760796
-1.8	0.27333417085632267
-1.7	0.28686309734246646
-1.6	0.3008016370051117
-1.5	0.3151413779900619
-1.4	0.3298719890589619
-1.3	0.34498115995566386
-1.2	0.36045455303695917
-1.1	0.37627576760316606
-1.0	0.3924263183408243
-0.9	0.4088856292427202
-0.8	0.42563104429767684
-0.7	0.44263785614233064
-0.6	0.4598793537381184
-0.5	0.47732688997805484
-0.4	0.49494996993919005
-0.3	0.512716360278122
-0.2	0.5305922200195219
-0.1	0.5485422527129015
0.0	0.5665298796332909
0.1	0.5845174333803278
0.2	0.6024663708916618
0.3	0.620337504535522
0.4	0.6380912495896311
0.5	0.6556878860560333
0.6	0.6730878324111401
0.7	0.690251928555398
0.8	0.7071417249157809
0.9	0.7237197743755318
1.0	0.7399499234679385
1.1	0.7557975990829995
1.2	0.7712300868057396
1.3	0.7862167969401075
1.4	0.8007295142792059
1.5	0.8147426277662203
1.6	0.8282333363543484
1.7	0.841181827620015
1.8	0.853571426011339
1.9	0.8653887080206459
2.0	0.8766235820508612
2.1	0.8872693312935664
2.2	0.897322618541689
2.3	0.9067834525102816
2.4	0.9156551159206926
2.5	0.9239440563009437
2.6	0.931659741151279
2.7	0.9388144798007577
2.8	0.9454232149202159
2.9	0.951503287240992
3.0	0.9570741775404787
3.1	0.9621572303793591
3.2	0.9667753643979886
3.3	0.9709527741902455
3.4	0.9747146288649216
3.5	0.9780867723736687
3.6	0.9810954305308107
3.7	0.9837669293781259
3.8	0.9861274291651508
3.9	0.9882026777344657
4.0	0.9900177865370419
4.1	0.9915970318730609
4.2	0.992963683278852
4.3	0.994139860282266
4.4	0.995146418048989
4.5	0.9960028617626658
4.6	0.996727288942725
4.7	0.9973363583238439
4.8	0.9978452834156897
4.9	0.9982678484431547
5.0	0.9986164440442565
5.1	0.9989021198796371
5.2	0.9991346511846098
5.3	0.9993226162685004
5.4	0.9994734820296379
5.5	0.999593694697781
5.6	0.9996887732266383
5.7	0.999763403023435
5.8	0.9998215280052608
5.9	0.9998664392981546
6.0	0.9999008592300522
6.1	0.9999270195995666
6.2	0.9999467335175124
6.3	0.9999614604076474
6.4	0.9999723640100959
6.5	0.9999803634505305
6.6	0.9999861776179428
6.7	0.9999903632333452
6.8	0.9999933470925018
6.9	0.9999954530307587
7.0	0.9999969241913096
7.1	0.9999979411846008
7.2	0.9999986367111953
7.3	0.9999991071884408
7.4	0.9999994218776256
7.5	0.9999996299573801
7.6	0.9999997659347146
7.7	0.9999998537303819
7.8	0.9999999097226332
7.9	0.9999999449846102
8.0	0.9999999669067016
8.1	0.9999999803567444
8.2	0.9999999884981323
8.3	0.9999999933585094
8.4	0.9999999962193835
8.5	0.9999999978791309
8.6	0.9999999988278849
8.7	0.9999999993620609
8.8	0.99999999965819
8.9	0.9999999998197698
9.0	0.9999999999065147
9.1	0.9999999999523167
9.2	0.999999999976093
9.3	0.9999999999882228
9.4	0.9999999999943017
9.5	0.9999999999972933
9.6	0.9999999999987383
9.7	0.9999999999994231
9.8	0.9999999999997414
9.9	0.9999999999998864
10.0	0.9999999999999512
10.1	0.9999999999999793
10.2	0.9999999999999916
10.3	0.9999999999999966
10.4	0.9999999999999987
10.5	0.9999999999999994
10.6	0.9999999999999998
10.7	0.9999999999999999
10.8	1.0
10.9	1.0
11.0	1.0
11.1	1.0
11.2	1.0
11.3	1.0
11.4	1.0
11.5	1.0
11.6	1.0
11.7	1.0
11.8	1.0
11.9	1.0
12.0	1.0
12.1	1.0
12.2	1.0
12.3	1.0
12.4	1.0
12.5	1.0
12.6	1.0
12.7	1.0
12.8	1.0
12.9	1.0
13.0	1.0
13.1	1.0
13.2	1.0
13.3	1.0
13.4	1.0
13.5	1.0
13.6	1.0
13.7	1.0
13.8	1.0
13.9	1.0
14.0	1.0
14.1	1.0
14.2	1.0
14.3	1.0
14.4	1.0
14.5	1.0
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_4_n_1.csv <==
-20.0	4.1334718262633404e-10
-19.9	4.531417536046524e-10
-19.8	4.96765350854063e-10
-19.7	5.4458614006012e-10
-19.6	5.970076545260444e-10
-19.5	6.54472188848068e-10
-19.4	7.174645177545344e-10
-19.3	7.865159712064226e-10
-19.2	8.622088998242323e-10
-19.1	9.451815679552312e-10
-19.0	1.0361335152536693e-9
-18.9	1.1358314315427646e-9
-18.8	1.245115593994485e-9
-18.7	1.364906920334899e-9
-18.6	1.4962146968988995e-9
-18.5	1.6401450459594041e-9
-18.4	1.7979102028888722e-9
-18.3	1.9708386804256945e-9
-18.2	2.1603864046689473e-9
-18.1	2.368148915472632e-9
-18.0	2.5958747327210613e-9
-17.9	2.845479999610589e-9
-17.8	3.1190645246205243e-9
-17.7	3.418929355411444e-9
-17.6	3.747596030537431e-9
-17.5	4.107827668702625e-9
-17.4	4.502652070443646e-9
-17.3	4.935387023701871e-9
-17.2	5.40966802289532e-9
-17.1	5.929478630959059e-9
-17.0	6.49918373555251e-9
-16.9	7.123565974409139e-9
-16.8	7.807865630821024e-9
-16.7	8.55782432871361e-9
-16.6	9.37973288790816e-9
-16.5	1.0280483734236965e-8
-16.4	1.1267628296443755e-8
-16.3	1.2349439862568992e-8
-16.2	1.3534982413108324e-8
-16.1	1.4834185997002922e-8
-16.0	1.625792926985954e-8
-15.9	1.78181298721281e-8
-15.8	1.9527843388752422e-8
-15.7	2.1401371701560127e-8
-15.6	2.345438162191918e-8
-15.5	2.570403477457316e-8
-15.4	2.8169129794717807e-8
-15.3	3.0870258000034524e-8
-15.2	3.382997380831945e-8
-15.1	3.7072981290400793e-8
-15.0	4.0626338378155965e-8
-14.9	4.451968038964003e-8
-14.8	4.87854646887199e-8
-14.7	5.3459238466397515e-8
-14.6	5.857993181650103e-8
-14.5	6.419017848108462e-8
-14.4	7.033666686224677e-8
-14.3	7.707052413887825e-8
-14.2	8.444773659094975e-8
-14.1	9.252960952233804e-8
-14.0	1.0138327048813297e-7
-13.9	1.1108221987620499e-7
-13.8	1.2170693326821784e-7
-13.7	1.3334552041506143e-7
-13.6	1.4609444610895892e-7
-13.5	1.6005931872268516e-7
-13.4	1.7535575271901996e-7
-13.3	1.9211031201482327e-7
-13.2	2.1046154171828568e-7
-13.1	2.3056109644963608e-7
-13.0	2.5257497421016167e-7
-12.9	2.766848655872175e-7
-12.8	3.0308962898025e-7
-12.7	3.3200690351110557e-7
-12.6	3.636748723484159e-7
-12.5	3.9835419033825464e-7
-12.4	4.3633009110013375e-7
-12.3	4.779146901277737e-7
-12.2	5.234495019380047e-7
-12.1	5.733081909494097e-7
-12.0	6.278995775564825e-7
-11.9	6.876709228079967e-7
-11.8	7.531115172136058e-7
-11.7	8.247566015053331e-7
-11.6	9.031916496866137e-7
-11.5	9.890570474286539e-7
-11.4	1.0830532018404642e-6
-11.3	1.1859461218660665e-6
-11.2	1.298573512071569e-6
-11.1	1.4218514264004158e-6
-11.0	1.5567815326227691e-6
-10.9	1.7044590427123818e-6
-10.8	1.866081369282022e-6
-10.7	2.0429575735286124e-6
-10.6	2.2365186759169388e-6
-10.5	2.4483289071039075e-6
-10.4	2.680097983414369e-6
-10.3	2.9336944985688963e-6
-10.2	3.211160531379828e-6
-10.1	3.5147275778262438e-6
-10.0	3.846833925345063e-6
-9.9	4.210143597393318e-6
-9.8	4.6075670074084994e-6
-9.7	5.042283473287398e-6
-9.6	5.517765756491937e-6
-9.5	6.0378068039497935e-6
-9.4	6.606548886132345e-6
-9.3	7.228515341150957e-6
-9.2	7.908645152509984e-6
-9.1	8.652330607392861e-6
-9.0	9.465458303144712e-6
-8.9	1.0354453792065273e-5
-8.8	1.1326330178865565e-5
-8.7	1.2388741011296817e-5
-8.6	1.3550037832674987e-5
-8.5	1.4819332795441734e-5
-8.4	1.6206566767681117e-5
-8.3	1.772258339981836e-5
-8.2	1.9379209656730597e-5
-8.1	2.118934336139428e-5
-8.0	2.316704834016398e-5
-7.9	2.5327657807034114e-5
-7.8	2.768788667499079e-5
-7.7	3.026595353703895e-5
-7.6	3.308171311792881e-5
-7.5	3.6156800060244215e-5
-7.4	3.951478497561756e-5
-7.3	4.3181343763654565e-5
-7.2	4.7184441277971935e-5
-7.1	5.155453050084061e-5
-7.0	5.632476847559118e-5
-6.9	6.153125033945215e-5
-6.8	6.721326289917547e-5
-6.7	7.341355929794204e-5
-6.6	8.017865643495643e-5
-6.5	8.755915691911481e-5
-6.4	9.561009746549181e-5
-6.3	0.00010439132577840649
-6.2	0.00011396790810779674
-6.1	0.00012441056981682037
-6.0	0.00013579617145824963
-5.9	0.00014820822302557103
-5.8	0.00016173743922194274
-5.7	0.0001764823387764228
-5.6	0.00019254989103233673
-5.5	0.0002100562132372711
-5.4	0.00022912732217806992
-5.3	0.0002498999440271595
-5.2	0.0002725223864985078
-5.1	0.0002971554776521478
-5.0	0.00032397357593516807
-4.9	0.00035316565630384245
-4.8	0.0003849364775355102
-4.7	0.0004195078361090426
-4.6	0.00045711991230834684
-4.5	0.000498032714482999
-4.4	0.0005425276276824463
-4.3	0.0005909090731634682
-4.2	0.0006435062855527701
-4.1	0.0007006752147254132
-4.0	0.000762800559732525
-3.9	0.0008302979423754228
-3.8	0.0009036162282743303
-3.7	0.0009832400035145639
-3.6	0.0010696922151666448
-3.5	0.0011635369841648028
-3.4	0.0012653825991846637
-3.3	0.0013758847002800615
-3.2	0.001495749661113423
-3.1	0.001625738178637276
-3.0	0.0017666690790470823
-2.9	0.0019194233487196816
-2.8	0.0020849483986664975
-2.7	0.002264262570756269
-2.6	0.0024584598935864974
-2.5	0.0026687150953937843
-2.4	0.0028962888807774413
-2.3	0.0031425334772536475
-2.2	0.0034088984567442683
-2.1	0.0036969368360186355
-2.0	0.0040083114588315176
-1.9	0.00434480166101818
-1.8	0.004708310218099463
-1.7	0.005100870572996843
-1.6	0.0055246543392395734
-1.5	0.005981979072543643
-1.4	0.006475316300834296
-1.3	0.007007299799650344
-1.2	0.0075807340963891445
-1.1	0.008198603183006192
-1.0	0.008864079412554342
-0.9	0.009580532550316845
-0.8	0.010351538945240456
-0.7	0.011180890781895833
-0.6	0.012072605367271972
-0.5	0.013030934400342531
-0.4	0.014060373165520446
-0.3	0.015165669583846813
-0.2	0.01635183304804603
-0.1	0.01762414295943857
0.0	0.01898815687615381
0.1	0.020449718173162653
0.2	0.022014963105389293
0.3	0.023690327155618064
0.4	0.02548255053914447
0.5	0.027398682727207132
0.6	0.0294460858412712
0.7	0.03163243676031321
0.8	0.03396572777351466
0.9	0.03645426560133465
1.0	0.03910666859896981
1.1	0.04193186194788975
1.2	0.044939070633662925
1.3	0.04813781000187232
1.4	0.05153787367880117
1.5	0.05514931864000328
1.6	0.058982447208131124
1.7	0.0630477857617752
1.8	0.0673560599398721
1.9	0.0719181661317917
2.0	0.0767451390518443
2.1	0.0818481152089931
2.2	0.08723829209835453
2.3	0.09292688296095404
2.4	0.09892506698249677
2.5	0.10524393483092026
2.6	0.11189442946649518
2.7	0.11888728219747022
2.8	0.1262329439989183
2.9	0.13394151216266476
3.0	0.14202265240203413
3.1	0.1504855165966238
3.2	0.15933865642929518
3.3	0.16858993323982646
3.4	0.17824642449688707
3.5	0.18831432737164866
3.6	0.19879885998185984
3.7	0.2097041609637606
3.8	0.22103318811986108
3.9	0.2327876169822278
4.0	0.24496774022217785
4.1	0.25757236892672536
4.2	0.2705987368480237
4.3	0.28404240881262277
4.4	0.29789719455056435
4.5	0.3121550692680441
4.6	0.32680610233933455
4.7	0.3418383955315302
4.8	0.3572380321970726
4.9	0.3729890388715834
5.0	0.38907336069591103
5.1	0.40547085203935607
5.2	0.4221592836336904
5.3	0.4391143674331526
5.4	0.45630980029262347
5.5	0.4737173274036911
5.6	0.49130682624582056
5.7	0.5090464115974247
5.8	0.5269025619100551
5.9	0.5448402670796674
6.0	0.5628231973542105
6.1	0.5808138927997968
6.2	0.5987739724122835
6.3	0.6166643616121861
6.4	0.6344455365040098
6.5	0.6520777829228827
6.6	0.6695214679389614
6.7	0.6867373211513476
6.8	0.7036867227864592
6.9	0.7203319953296345
7.0	0.7366366951719123
7.1	0.7525659005550946
7.2	0.7680864919555366
7.3	0.7831674209682923
7.4	0.79777996374482
7.5	0.8118979551049178
7.6	0.8254979995907362
7.7	0.8385596559597533
7.8	0.85106559192459
7.9	0.8630017063383824
8.0	0.8743572164907093
8.1	0.8851247087139426
8.2	0.8953001510941984
8.3	0.9048828677232904
8.4	0.9138754746047122
8.5	0.9222837780223102
8.6	0.9301166368781824
8.7	0.9373857911886982
8.8	0.9441056595761891
8.9	0.9502931091907615
9.0	0.9559672020246053
9.1	0.9611489220242209
9.2	0.9658608877504125
9.3	0.9701270555704801
9.4	0.9739724184837601
9.5	0.9774227056760243
9.6	0.9805040877695919
9.7	0.9832428924876878
9.8	0.9856653350909009
9.9	0.9877972674816652
10.0	0.9896639493240743
10.1	0.9912898439085276
10.2	0.9926984408235028
10.3	0.9939121068014782
10.4	0.9949519654047152
10.5	0.9958378055311001
10.6	0.9965880180713057
10.7	0.9972195594550425
10.8	0.9977479403023718
10.9	0.9981872369589125
11.0	0.998550123350584
11.1	0.998847920349562
11.2	0.9990906596996488
11.3	0.9992871595035767
11.4	0.9994451083206037
11.5	0.9995711550506879
11.6	0.9996710019796106
11.7	0.9997494986139115
11.8	0.9998107342305914
11.9	0.9998581273891396
12.0	0.9998945109879112
12.1	0.9999222117796137
12.2	0.99994312357974
12.3	0.9999587736972285
12.4	0.9999703823808107
12.5	0.999978915302095
12.6	0.9999851292844933
12.7	0.9999896116348392
12.8	0.9999928135430809
12.9	0.9999950780874757
13.0	0.9999966634221353
13.1	0.9999977617352636
13.2	0.9999985145551002
13.3	0.9999990249516142
13.4	0.9999993671403531
13.5	0.999999593945098
13.6	0.9999997425220302
13.7	0.9999998386932673
13.8	0.9999999001844118
13.9	0.9999999390110414
14.0	0.9999999632140787
14.1	0.9999999781043796
14.2	0.9999999871429112
14.3	0.9999999925544076
14.4	0.9999999957490563
14.5	0.9999999976080289
14.6	0.9999999986739417
14.7	0.9999999992759749
14.8	0.9999999996107993
14.9	0.9999999997940965
15.0	0.9999999998928328
15.1	0.999999999945147
15.2	0.9999999999723999
15.3	0.9999999999863536
15.4	0.9999999999933726
15.5	0.9999999999968399
15.6	0.9999999999985212
15.7	0.9999999999993211
15.8	0.9999999999996945
15.9	0.9999999999998652
16.0	0.9999999999999417
16.1	0.9999999999999754
16.2	0.9999999999999898
16.3	0.9999999999999959
16.4	0.9999999999999983
16.5	0.9999999999999993
16.6	0.9999999999999998
16.7	0.9999999999999999
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_4_n_16.csv <==
-20.0	7.795521720440207e-141
-19.9	3.390405034781188e-140
-19.8	1.47441881527918e-139
-19.7	6.411389498909568e-139
-19.6	2.7876907322045683e-138
-19.5	1.2119850092743285e-137
-19.4	5.268769581150281e-137
-19.3	2.2902322018923904e-136
-19.2	9.954219440700621e-136
-19.1	4.3260476092509743e-135
-19.0	1.8798827096227397e-134
-18.9	8.168165854947309e-134
-18.8	3.548719013316637e-133
-18.7	1.5415970218034516e-132
-18.6	6.696088448843959e-132
-18.5	2.908180986646024e-131
-18.4	1.2629043054457776e-130
-18.3	5.483615907047937e-130
-18.2	2.380728992828913e-129
-18.1	1.0334702853944052e-128
-18.0	4.4856961158799e-128
-17.9	1.946723253726814e-127
-17.8	8.447335793773302e-127
-17.7	3.665009495443627e-126
-17.6	1.5898964954374935e-125
-17.5	6.896036752108526e-125
-17.4	2.990651323800472e-124
-17.3	1.2967790752618876e-123
-17.2	5.62210129569863e-123
-17.1	2.437037574993731e-122
-17.0	1.0562216418848984e-121
-16.9	4.576943263087885e-121
-16.8	1.9829964681692256e-120
-16.7	8.589988309778561e-120
-16.6	3.720365944417725e-119
-16.5	1.6110143065276661e-118
-16.4	6.974802836523295e-118
-16.3	3.0191270150731353e-117
-16.2	1.306609490400303e-116
-16.1	5.653575907889133e-116
-16.0	2.4457474867126946e-115
-15.9	1.0578129995737525e-114
-15.8	4.574176913483221e-114
-15.7	1.9775233411047925e-113
-15.6	8.547373069026151e-113
-15.5	3.6935485314676466e-112
-15.4	1.5957054967964536e-111
-15.3	6.892187335729433e-111
-15.2	2.9761469496701534e-110
-15.1	1.2848195648627265e-109
-15.0	5.545207903714456e-109
-14.9	2.3926481477574394e-108
-14.8	1.0321016763931173e-107
-14.7	4.450881556728553e-107
-14.6	1.9188750807413966e-106
-14.5	8.270306761701373e-106
-14.4	3.563426916604245e-105
-14.3	1.5349082448079764e-104
-14.2	6.609403114798027e-104
-14.1	2.845143554951828e-103
-14.0	1.2243484570371219e-102
-13.9	5.266978164072063e-102
-13.8	2.26501071591311e-101
-13.7	9.737059585467874e-101
-13.6	4.184375952430293e-100
-13.5	1.797526362859661e-99
-13.4	7.71894336884531e-99
-13.3	3.313406227438313e-98
-13.2	1.421745614792805e-97
-13.1	6.09811408506857e-97
-13.0	2.614517695897716e-96
-12.9	1.1204845791663664e-95
-12.8	4.7999223102275866e-95
-12.7	2.0552858306694225e-94
-12.6	8.796613552020172e-94
-12.5	3.763219315180051e-93
-12.4	1.6091615115548196e-92
-12.3	6.877507735916076e-92
-12.2	2.937981281882724e-91
-12.1	1.2544359056381884e-90
-12.0	5.353334194956381e-90
-11.9	2.2833445957697697e-89
-11.8	9.733845719355647e-89
-11.7	4.147227928826627e-88
-11.6	1.7659817870646022e-87
-11.5	7.515600712880488e-87
-11.4	3.196572073621113e-86
-11.3	1.3587596799343804e-85
-11.2	5.772075920685037e-85
-11.1	2.4504531037872524e-84
-11.0	1.0396312635679195e-83
-10.9	4.407824456843475e-83
-10.8	1.8675600264119707e-82
-10.7	7.907210669387512e-82
-10.6	3.3455189291935617e-81
-10.5	1.4144510834242588e-80
-10.4	5.975706846152402e-80
-10.3	2.522667574113535e-79
-10.2	1.0641245445496949e-78
-10.1	4.485168017029512e-78
-10.0	1.8889076953413786e-77
-9.9	7.948410232550092e-77
-9.8	3.3417879899132245e-76
-9.7	1.4037764866189733e-75
-9.6	5.891537548561021e-75
-9.5	2.4703694843997166e-74
-9.4	1.0348764572664041e-73
-9.3	4.33110752336196e-73
-9.2	1.810854703601761e-72
-9.1	7.563669050933785e-72
-9.0	3.1559896030460717e-71
-8.9	1.3154743007216132e-70
-8.8	5.4772468554186413e-70
-8.7	2.2780567609142394e-69
-8.6	9.464069731393175e-69
-8.5	3.927273191274923e-68
-8.4	1.627767778678026e-67
-8.3	6.73860541763633e-67
-8.2	2.786196010709305e-66
-8.1	1.1505484119518867e-65
-8.0	4.745008152802147e-65
-7.9	1.954316096437746e-64
-7.8	8.038316062258564e-64
-7.7	3.301673345814835e-63
-7.6	1.35421587373872e-62
-7.5	5.546412401641102e-62
-7.4	2.2682568767955174e-61
-7.3	9.262178626031845e-61
-7.2	3.7762399032404363e-60
-7.1	1.5371484981846239e-59
-7.0	6.246918600042338e-59
-6.9	2.534505399092428e-58
-6.8	1.026552448951822e-57
-6.7	4.150614721311667e-57
-6.6	1.675210803076989e-56
-6.5	6.748919877793645e-56
-6.4	2.713866164955046e-55
-6.3	1.0892136696173443e-54
-6.2	4.363037648348865e-54
-6.1	1.744200192495128e-53
-6.0	6.958489973837757e-53
-5.9	2.770284255384875e-52
-5.8	1.1005332829353534e-51
-5.7	4.362444611914591e-51
-5.6	1.7253708026348337e-50
-5.5	6.8082908565965545e-50
-5.4	2.6802403138150353e-49
-5.3	1.0526055380846631e-48
-5.2	4.1237241118199e-48
-5.1	1.6114646503055224e-47
-5.0	6.281072595661721e-47
-4.9	2.4417585866716364e-46
-4.8	9.466750829417281e-46
-4.7	3.660170343299939e-45
-4.6	1.4111590519648188e-44
-4.5	5.424959441749397e-44
-4.4	2.0793795772818642e-43
-4.3	7.946172999829409e-43
-4.2	3.027183499161486e-42
-4.1	1.1495948003708667e-41
-4.0	4.3515527123801975e-41
-3.9	1.6417404070671696e-40
-3.8	6.172940910998492e-40
-3.7	2.3129859201218467e-39
-3.6	8.635990389972336e-39
-3.5	3.2127272230913894e-38
-3.4	1.1907525592056843e-37
-3.3	4.396607986103309e-37
-3.2	1.6170529367157065e-36
-3.1	5.923819856029475e-36
-3.0	2.161277344366901e-35
-2.9	7.852523220615435e-35
-2.8	2.8409010306319e-34
-2.7	1.023312405463167e-33
-2.6	3.6696256406404054e-33
-2.5	1.3099411752980772e-32
-2.4	4.654279139731879e-32
-2.3	1.6457986438322453e-31
-2.2	5.791306872205703e-31
-2.1	2.0276963734681686e-30
-2.0	7.063264648735505e-30
-1.9	2.4475570985160732e-29
-1.8	8.435918993613644e-29
-1.7	2.8916811289349617e-28
-1.6	9.85670643170366e-28
-1.5	3.3405686428987936e-27
-1.4	1.1255339285497244e-26
-1.3	3.769532928473961e-26
-1.2	1.2547206946654185e-25
-1.1	4.150262766642144e-25
-1.0	1.3639868702806705e-24
-0.9	4.4533463435470656e-24
-0.8	1.444237476362822e-23
-0.7	4.651567067409486e-23
-0.6	1.4876462387009746e-22
-0.5	4.723559296330433e-22
-0.4	1.4888002467224809e-21
-0.3	4.657225562046694e-21
-0.2	1.4456616774315943e-20
-0.1	4.452231278121006e-20
0.0	1.3601343166319014e-19
0.1	4.120961420763405e-19
0.2	1.238071770694646e-18
0.3	3.68756472983205e-18
0.4	1.0886649172913646e-17
0.5	3.185091017488438e-17
0.6	9.232788565196664e-17
0.7	2.651159032921036e-16
0.8	7.539402879276901e-16
0.9	2.1229551147450518e-15
1.0	5.917655972364557e-15
1.1	1.6325403106783405e-14
1.2	4.4563731157508915e-14
1.3	1.2033683499030402e-13
1.4	3.213725794427338e-13
1.5	8.486015403371982e-13
1.6	2.2149957564703163e-12
1.7	5.7135116352692996e-12
1.8	1.4560598291403744e-11
1.9	3.6650815651347634e-11
2.0	9.109540744850224e-11
2.1	2.2350923836591978e-10
2.2	5.411977861919325e-10
2.3	1.2928587861498585e-9
2.4	3.0461505172647293e-9
2.5	7.0766072545916e-9
2.6	1.6204596615454105e-8
2.7	3.656405542089334e-8
2.8	8.127085168792325e-8
2.9	1.7788472380164014e-7
3.0	3.8328584061738906e-7
3.1	8.127218962950477e-7
3.2	1.6953094532938497e-6
3.3	3.477720954107797e-6
3.4	7.013395832135906e-6
3.5	1.389944377721642e-5
3.6	2.706126993935676e-5
3.7	5.173991904990691e-5
3.8	9.711235503522869e-5
3.9	0.00017887033784891307
4.0	0.0003231924548230997
4.1	0.000572647832992444
4.2	0.0009946337149607852
4.3	0.0016929158725242357
4.4	0.002822633304003931
4.5	0.0046086574649284
4.6	0.007366382406494856
4.7	0.011522834827868277
4.8	0.01763450017965262
4.9	0.026396681204353706
5.0	0.03863793906780903
5.1	0.055292777651639965
5.2	0.07734684703056553
5.3	0.10575206914199284
5.4	0.14131435841966608
5.5	0.18456352906854287
5.6	0.2356222944327304
5.7	0.2940970545576591
5.8	0.3590152554635915
5.9	0.4288307169504976
6.0	0.501508868935971
6.1	0.5746894584522138
6.2	0.6459079537011033
6.3	0.712842746854067
6.4	0.7735475127594695
6.5	0.8266294540783148
6.6	0.8713448529545169
6.7	0.9076007314899299
6.8	0.9358707985459964
6.9	0.9570499987390191
7.0	0.9722808708761915
7.1	0.9827850332973643
7.2	0.9897256650402515
7.3	0.9941150866030228
7.4	0.9967693633251882
7.5	0.9983024456897672
7.6	0.999147344245757
7.7	0.9995911492996199
7.8	0.999813094865978
7.9	0.9999186487264168
8.0	0.9999663325085748
8.1	0.9999867696470569
8.2	0.9999950699569159
8.3	0.9999982604160942
8.4	0.9999994195781252
8.5	0.9999998171373485
8.6	0.9999999456801856
8.7	0.9999999848084498
8.8	0.9999999960060402
8.9	0.9999999990144053
9.0	0.9999999997720661
9.1	0.9999999999506775
9.2	0.9999999999900299
9.3	0.9999999999981204
9.4	0.99999999999967
9.5	0.9999999999999462
9.6	0.9999999999999919
9.7	0.9999999999999989
9.8	0.9999999999999999
9.9	1.0
10.0	1.0
10.1	1.0
10.2	1.0
10.3	1.0
10.4	1.0
10.5	1.0
10.6	1.0
10.7	1.0
10.8	1.0
10.9	1.0
11.0	1.0
11.1	1.0
11.2	1.0
11.3	1.0
11.4	1.0
11.5	1.0
11.6	1.0
11.7	1.0
11.8	1.0
11.9	1.0
12.0	1.0
12.1	1.0
12.2	1.0
12.3	1.0
12.4	1.0
12.5	1.0
12.6	1.0
12.7	1.0
12.8	1.0
12.9	1.0
13.0	1.0
13.1	1.0
13.2	1.0
13.3	1.0
13.4	1.0
13.5	1.0
13.6	1.0
13.7	1.0
13.8	1.0
13.9	1.0
14.0	1.0
14.1	1.0
14.2	1.0
14.3	1.0
14.4	1.0
14.5	1.0
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_4_n_2.csv <==
-20.0	6.237341313989439e-19
-19.9	7.495829679327144e-19
-19.8	9.00815235889756e-19
-19.7	1.082548721503138e-18
-19.6	1.3009325963393689e-18
-19.5	1.5633551666643925e-18
-19.4	1.8786934450690282e-18
-19.3	2.25761295809067e-18
-19.2	2.712927894958238e-18
-19.1	3.2600337336984737e-18
-19.0	3.917426919846664e-18
-18.9	4.707329101728119e-18
-18.8	5.656436942955566e-18
-18.7	6.796822755321269e-18
-18.6	8.167016265186035e-18
-18.5	9.81330391364146e-18
-18.4	1.179128939902376e-17
-18.3	1.4167767944473914e-17
-18.2	1.702297730681053e-17
-18.1	2.0453301188403896e-17
-18.0	2.4574515893896744e-17
-17.9	2.952568929591196e-17
-17.8	3.5473863047223154e-17
-17.7	4.261967523174776e-17
-17.6	5.1204112159670976e-17
-17.5	6.151661583457766e-17
-17.4	7.390481901416928e-17
-17.3	8.878623426433685e-17
-17.2	1.0666228878430007e-16
-17.1	1.2813517523573516e-16
-17.0	1.5392808295286002e-16
-16.9	1.8490948687564945e-16
-16.8	2.221223070912623e-16
-16.7	2.6681891449404134e-16
-16.6	3.2050315318421304e-16
-16.5	3.849807842967508e-16
-16.4	4.624200367509538e-16
-16.3	5.554242872492122e-16
-16.2	6.671192958921712e-16
-16.1	8.012579083981184e-16
-16.0	9.623457171560798e-16
-15.9	1.1557918704288138e-15
-15.8	1.3880900549943246e-15
-15.7	1.6670356799843495e-15
-15.6	2.0019864917326157e-15
-15.5	2.404175290732288e-15
-15.4	2.8870851498203198e-15
-15.3	3.4668996043676354e-15
-15.2	4.163042768728383e-15
-15.1	4.998827310148594e-15
-15.0	6.002231779559916e-15
-14.9	7.206833075320615e-15
-14.8	8.652924941279517e-15
-14.7	1.0388859542487658e-14
-14.6	1.2472656521552249e-14
-14.5	1.497393275676097e-14
-14.4	1.797621660786504e-14
-14.3	2.1579723091718047e-14
-14.2	2.5904681590620468e-14
-14.1	3.109532585517143e-14
-14.0	3.732467781175614e-14
-13.9	4.4800282729590064e-14
-13.8	5.3771084489425084e-14
-13.7	6.453566703736251e-14
-13.6	7.745213281275603e-14
-13.5	9.294994245594645e-14
-13.4	1.115441041595804e-13
-13.3	1.3385217769490877e-13
-13.2	1.6061464989407985e-13
-13.1	1.9271934815580306e-13
-13.0	2.312306898961082e-13
-12.9	2.774247230070284e-13
-12.8	3.3283110035441724e-13
-12.7	3.992833561618033e-13
-12.6	4.789791209805601e-13
-12.5	5.745522334228937e-13
-12.4	6.891590911837059e-13
-12.3	8.265820433354015e-13
-12.2	9.913531750493243e-13
-12.1	1.1889024922039216e-12
-12.0	1.4257352975717837e-12
-11.9	1.709644487233887e-12
-11.8	2.0499646151238154e-12
-11.7	2.457875910420998e-12
-11.6	2.946768028928581e-12
-11.5	3.532675225695637e-12
-11.4	4.2347969116799045e-12
-11.3	5.0761202733343415e-12
-11.2	6.08416487536423e-12
-11.1	7.291873034443623e-12
-11.0	8.738674365527517e-12
-10.9	1.0471758405532548e-11
-10.8	1.2547595781739091e-11
-10.7	1.5033756216716227e-11
-10.6	1.8011080988650395e-11
-10.5	2.157627858195461e-11
-10.4	2.5845025508259894e-11
-10.3	3.0955670056790554e-11
-10.2	3.707365552618409e-11
-10.1	4.4396801867748954e-11
-10.0	5.316161131057637e-11
-9.9	6.365079524617821e-11
-9.8	7.62022573788519e-11
-9.7	9.121981302996127e-11
-9.6	1.0918597786236392e-10
-9.5	1.3067722275681566e-10
-9.4	1.5638216701132992e-10
-9.3	1.8712327168121808e-10
-9.2	2.238827013773017e-10
-9.1	2.6783314932390203e-10
-9.0	3.2037457065169294e-10
-8.9	3.831779471453028e-10
-8.8	4.58237418162426e-10
-8.7	5.479323633119539e-10
-8.6	6.551013199550084e-10
-8.5	7.831299712125083e-10
-8.4	9.360558580019458e-10
-8.3	1.118692963569898e-9
-8.2	1.3367799050469552e-9
-8.1	1.5971561602412865e-9
-8.0	1.9079715786518805e-9
-7.9	2.278935396415369e-9
-7.8	2.721612122532767e-9
-7.7	3.249773019921193e-9
-7.6	3.879813506813526e-9
-7.5	4.631248695487588e-9
-7.4	5.527301517540296e-9
-7.3	6.59560051809189e-9
-7.2	7.869007505932435e-9
-7.1	9.386598905307157e-9
-7.0	1.1194828964470856e-8
-6.9	1.3348908049412433e-8
-6.8	1.5914435220445217e-8
-6.7	1.8969331309044724e-8
-6.6	2.2606126962542563e-8
-6.5	2.6934669815089144e-8
-6.4	3.2085326319384034e-8
-6.3	3.8212767119845714e-8
-6.2	4.550044049535685e-8
-6.1	5.4165856733260975e-8
-6.0	6.44668277624759e-8
-5.9	7.670883149022722e-8
-5.8	9.125369965370788e-8
-5.7	1.0852986230873351e-7
-5.6	1.2904442213405492e-7
-5.5	1.5339737845779034e-7
-5.4	1.8229837537850082e-7
-5.3	2.1658641178597478e-7
-5.2	2.572530248984061e-7
-5.1	3.054695447448886e-7
-5.0	3.626191166945133e-7
-4.9	4.3033430479430574e-7
-4.8	5.105412227607351e-7
-4.7	6.055112947494768e-7
-4.6	7.179219276678394e-7
-4.5	8.509275843886805e-7
-4.4	1.0082429868538442e-6
-4.3	1.1942404543390954e-6
-4.2	1.4140637003123264e-6
-4.1	1.6737607772390531e-6
-4.0	1.980439278994722e-6
-3.9	2.3424473926599786e-6
-3.8	2.7695849437130097e-6
-3.7	3.2733492102638064e-6
-3.6	3.86722100330668e-6
-3.5	4.566997332428803e-6
-3.4	5.391177912618892e-6
-3.3	6.361413831654801e-6
-3.2	7.5030279042086255e-6
-3.1	8.845617604867636e-6
-3.0	1.0423753015690641e-5
-2.9	1.2277783964079173e-5
-2.8	1.4454772484380286e-5
-2.7	1.700956893381213e-5
-2.6	2.000605255325987e-5
-2.5	2.351856001048743e-5
-2.4	2.7633528522372888e-5
-2.3	3.245138354934058e-5
-2.2	3.808870481463835e-5
-2.1	4.468070854829131e-5
-2.0	5.2384088413930906e-5
-1.9	6.138026256749434e-5
-1.8	7.187907973796842e-5
-1.7	8.412304312523969e-5
-1.6	9.839211728590899e-5
-1.5	0.00011500919002380783
-1.4	0.00013434626860702752
-1.3	0.00015683149737407396
-1.2	0.00018295709192947662
-1.1	0.00021328829360651365
-1.0	0.0002484734566122712
-0.9	0.000289255389162757
-0.8	0.00033648407882763795
-0.7	0.0003911309410649622
-0.6	0.000454304738325718
-0.5	0.0005272693248911574
-0.4	0.0006114633794669848
-0.3	0.0007085222931369535
-0.2	0.0008203023841523756
-0.1	0.0009489076127166894
0.0	0.0010967189678587025
0.1	0.0012664266940452453
0.2	0.0014610655166597424
0.3	0.0016840530120888402
0.4	0.0019392312490635122
0.5	0.0022309118021751383
0.6	0.0025639242051528222
0.7	0.0029436678695204353
0.8	0.003376167442597189
0.9	0.0038681315164016817
1.0	0.004427014524829246
1.1	0.005061081579515241
1.2	0.005779475894195215
1.3	0.006592288332402368
1.4	0.00751062848349297
1.5	0.00854669652703337
1.6	0.009713854985645956
1.7	0.011026699292070929
1.8	0.012501125908555996
1.9	0.01415439653747198
2.0	0.01600519675371637
2.1	0.018073687175285524
2.2	0.020381545072539274
2.3	0.02295199410431797
2.4	0.025809819666405345
2.5	0.028981367152161718
2.6	0.03249452026486732
2.7	0.03637865639587723
2.8	0.04066457600252608
2.9	0.04538440289613666
3.0	0.050571452395405565
3.1	0.05626006442619267
3.2	0.06248539886765301
3.3	0.06928319076865551
3.4	0.07668946349853471
3.5	0.08474019846185718
3.6	0.09347096070534065
3.7	0.10291648058061668
3.8	0.11311019259977195
3.9	0.12408373372759811
4.0	0.13586640458597085
4.1	0.14848459838651784
4.2	0.1619612038358121
4.3	0.17631498974374887
4.4	0.1915599805742394
4.5	0.20770483366420628
4.6	0.2247522302516313
4.7	0.24269829373931104
4.8	0.2615320497163816
4.9	0.2812349430995791
5.0	0.3017804282743816
5.1	0.32313364824790697
5.2	0.3452512185102518
5.3	0.36808113048629865
5.4	0.39156278810455286
5.5	0.4156271890870291
5.6	0.440197260066889
5.7	0.4651883515825277
5.8	0.490508895416764
5.9	0.5160612227127752
6.0	0.5417425368967226
6.1	0.5674460307899281
6.2	0.5930621325450347
6.3	0.6184798603565914
6.4	0.643588261458887
6.5	0.6682779069243602
6.6	0.6924424104076241
6.7	0.7159799364284614
6.8	0.7387946622193291
6.9	0.760798156718258
7.0	0.7819106410672447
7.1	0.8020620970332444
7.2	0.8211931931028597
7.3	0.8392560025530535
7.4	0.8562144934476588
7.5	0.8720447770727179
7.6	0.886735108568002
7.7	0.9002856411573528
7.8	0.9127079431137167
7.9	0.9240242940851336
8.0	0.9342667843245256
8.1	0.9434762463961306
8.2	0.9517010537987473
8.3	0.9589958244281654
8.4	0.9654200687437914
8.5	0.9710368228315902
8.6	0.975911305275267
8.7	0.9801096339528933
8.8	0.9836976347389931
8.9	0.9867397688531709
9.0	0.9892981995498177
9.1	0.9914320123178358
9.2	0.9931965960966813
9.3	0.9946431865489384
9.4	0.9958185664648324
9.5	0.9967649131683014
9.6	0.9975197785443737
9.7	0.998116184140657
9.8	0.998582811765423
9.9	0.9989442690935157
10.0	0.9992214099174926
10.1	0.9994316897106528
10.2	0.9995895389281453
10.3	0.9997067387668631
10.4	0.9997927867324163
10.5	0.9998552421283757
10.6	0.9999000443158625
10.7	0.9999317991467447
10.8	0.9999540312427168
10.9	0.9999694017041442
11.0	0.9999798923514961
11.1	0.9999869587252563
11.2	0.9999916548204125
11.3	0.9999947329513431
11.4	0.9999967222866991
11.5	0.9999979895217963
11.6	0.9999987849279148
11.7	0.9999992766889247
11.8	0.9999995760532988
11.9	0.999999755432007
12.0	0.999999861188416
12.1	0.9999999225143401
12.2	0.99999995747792
12.3	0.9999999770686666
12.4	0.9999999878525289
12.5	0.9999999936817001
12.6	0.9999999967745952
12.7	0.9999999983847289
12.8	0.9999999992067922
12.9	0.9999999996182249
13.0	0.9999999998199881
13.1	0.9999999999168893
13.2	0.9999999999624456
13.3	0.9999999999834007
13.4	0.9999999999928266
13.5	0.9999999999969709
13.6	0.9999999999987508
13.7	0.9999999999994971
13.8	0.9999999999998025
13.9	0.9999999999999244
14.0	0.9999999999999718
14.1	0.9999999999999898
14.2	0.9999999999999963
14.3	0.9999999999999988
14.4	0.9999999999999996
14.5	0.9999999999999999
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_4_n_4.csv <==
-20.0	1.9769306173047715e-36
-19.9	2.85502976049283e-36
-19.8	4.123072611994268e-36
-19.7	5.954184007843129e-36
-19.6	8.598332477431506e-36
-19.5	1.2416429129580257e-35
-19.4	1.7929553312869652e-35
-19.3	2.5890013420158953e-35
-19.2	3.7383925213284826e-35
-19.1	5.397928203251756e-35
-19.0	7.793968508612056e-35
-18.9	1.1253284008607832e-34
-18.8	1.6247582417470628e-34
-18.7	2.3457773776599385e-34
-18.6	3.3866720908630846e-34
-18.5	4.889309637565209e-34
-18.4	7.058455712267567e-34
-18.3	1.018965126449135e-33
-18.2	1.470943969439109e-33
-18.1	2.1233413811017128e-33
-18.0	3.06499729869793e-33
-17.9	4.424117317084784e-33
-17.8	6.385708951533626e-33
-17.7	9.21673763941277e-33
-17.6	1.3302418739426432e-32
-17.5	1.919857284922764e-32
-17.4	2.770715083067932e-32
-17.3	3.9985177146425486e-32
-17.2	5.770189092900668e-32
-17.1	8.326539690214791e-32
-17.0	1.2014955680806402e-31
-16.9	1.733654303797874e-31
-16.8	2.5014114920536644e-31
-16.7	3.609023229682954e-31
-16.6	5.2068574818267485e-31
-16.5	7.511778082032912e-31
-16.4	1.0836534348195728e-30
-16.3	1.563213248627984e-30
-16.2	2.2548919333033357e-30
-16.1	3.2524636877465514e-30
-16.0	4.6911348172889475e-30
-15.9	6.765838248393705e-30
-15.8	9.757600655482724e-30
-15.7	1.4071541740815323e-29
-15.6	2.0291633533738143e-29
-15.5	2.9259606322384325e-29
-15.4	4.2188640667324276e-29
-15.3	6.082716897348398e-29
-15.2	8.769485441549118e-29
-15.1	1.2642252497274718e-28
-15.0	1.82241818704045e-28
-14.9	2.626904176248872e-28
-14.8	3.7862770833964947e-28
-14.7	5.456973871316031e-28
-14.6	7.86433505147661e-28
-14.5	1.1332927501040937e-27
-14.4	1.633019923815163e-27
-14.3	2.3529321912744146e-27
-14.2	3.3899645997705454e-27
-14.1	4.8836888832558286e-27
-14.0	7.035048959028972e-27
-13.9	1.0133320612309936e-26
-13.8	1.4594901412849687e-26
-13.7	2.1019116119562685e-26
-13.6	3.0268492724250056e-26
-13.5	4.358422651207547e-26
-13.4	6.275223726233176e-26
-13.3	9.034195997081822e-26
-13.2	1.3004968519304823e-25
-13.1	1.8719216301883246e-25
-13.0	2.694161442858614e-25
-12.9	3.8771819344406214e-25
-12.8	5.579102563420618e-25
-12.7	8.027255350501169e-25
-12.6	1.1548440009218899e-24
-12.5	1.661238536857952e-24
-12.4	2.389417254381562e-24
-12.3	3.436387934620801e-24
-12.2	4.9415296891087055e-24
-12.1	7.105071956856683e-24
-12.0	1.021461936162254e-23
-11.9	1.468321943823674e-23
-11.8	2.1103987246694504e-23
-11.7	3.03284746207665e-23
-11.6	4.357908590142018e-23
-11.5	6.261030236428208e-23
-11.4	8.993986479158478e-23
-11.3	1.2918020816856392e-22
-11.2	1.8551353164120011e-22
-11.1	2.663726179135274e-22
-11.0	3.8241631471566085e-22
-10.9	5.489269221929568e-22
-10.8	7.87811543645345e-22
-10.7	1.1304678205282997e-21
-10.6	1.621886474869934e-21
-10.5	2.32652312074951e-21
-10.4	3.336700421181398e-21
-10.3	4.784628151580781e-21
-10.2	6.859594851405251e-21
-10.1	9.83255002874755e-21
-10.0	1.40912451427389e-20
-9.9	2.0190455627212927e-20
-9.8	2.8923737034779605e-20
-9.7	4.142592077880898e-20
-9.6	5.931947723535748e-20
-9.5	8.492346150912797e-20
-9.4	1.215517142324668e-19
-9.3	1.739383172065198e-19
-9.2	2.4884442327393776e-19
-9.1	3.5592351038905767e-19
-9.0	5.089547169101312e-19
-8.9	7.276002640662273e-19
-8.8	1.039908827514511e-18
-8.7	1.4858802547983489e-18
-8.6	2.1225398172620836e-18
-8.5	3.031158629253432e-18
-8.4	4.327524171012659e-18
-8.3	6.176543845247934e-18
-8.2	8.813001602836645e-18
-8.1	1.2571048494847591e-17
-8.0	1.7926085209659287e-17
-7.9	2.5554219045780332e-17
-7.8	3.641663390897583e-17
-7.7	5.187926003773743e-17
-7.6	7.388243697050095e-17
-7.5	1.0518134522840624e-16
-7.4	1.4968656618132246e-16
-7.3	2.1294623797447338e-16
-7.2	3.0282834527662387e-16
-7.1	4.3048573052110115e-16
-7.0	6.117202776160254e-16
-6.9	8.689103700493074e-16
-6.8	1.2337327343367028e-15
-6.7	1.7510039486653983e-15
-6.6	2.484099143961692e-15
-6.5	3.5225910188670377e-15
-6.4	4.993012565030331e-15
-6.3	7.0740116385024995e-15
-6.2	1.0017676261979591e-14
-6.1	1.4179524201210576e-14
-6.0	2.006064954761436e-14
-5.9	2.836691491100467e-14
-5.8	4.0092026251480454e-14
-5.7	5.6634044775041216e-14
-5.6	7.995867686545929e-14
-5.5	1.1282795466576567e-13
-5.4	1.5912025238591683e-13
-5.3	2.2427777273737909e-13
-5.2	3.1593178350501387e-13
-5.1	4.447755028583873e-13
-5.0	6.257817134538345e-13
-4.9	8.798998058659963e-13
-4.8	1.2364189648166834e-12
-4.7	1.7362560441703542e-12
-4.6	2.4365257691614437e-12
-4.5	3.4168874435830544e-12
-4.4	4.788350253124614e-12
-4.3	6.705477558074339e-12
-4.2	9.38328518025226e-12
-4.1	1.3120614893118528e-11
-4.0	1.8332430071126838e-11
-3.9	2.5594390806247447e-11
-3.8	3.570430888846591e-11
-3.7	4.9766778052515436e-11
-3.6	6.930958269500473e-11
-3.5	9.644362564062503e-11
-3.4	1.3408237402836023e-10
-3.3	1.8624259334228701e-10
-3.2	2.584559472807308e-10
-3.1	3.5833158639663493e-10
-3.0	4.963240661953925e-10
-2.9	6.867800701151693e-10
-2.8	9.493631172286486e-10
-2.7	1.3109898982241768e-9
-2.6	1.8084580001674546e-9
-2.5	2.492006365753592e-9
-2.4	3.4301319023641234e-9
-2.3	4.716094787597837e-9
-2.2	6.4766898110947554e-9
-2.1	8.884052759036885e-9
-2.0	1.2171523959094777e-8
-1.9	1.6654924537304105e-8
-1.8	2.2761039069007076e-8
-1.7	3.106567249648043e-8
-1.6	4.234439964401792e-8
-1.5	5.7640103737651846e-8
-1.4	7.835267135034513e-8
-1.3	1.0635785788180156e-7
-1.2	1.441644643814545e-7
-1.1	1.9512170419178264e-7
-1.0	2.636921500846629e-7
-0.9	3.558101424835511e-7
-0.8	4.793512580369995e-7
-0.7	6.447456934916813e-7
-0.6	8.657775885967967e-7
-0.5	1.160623849314356e-6
-0.4	1.5532004867875783e-6
-0.3	2.0749025116368122e-6
-0.2	2.76684578910581e-6
-0.1	3.6827468711015294e-6
0.0	4.892610719877852e-6
0.1	6.487437615657405e-6
0.2	8.585210734508841e-6
0.3	1.1338486368742822e-5
0.4	1.4943981131194618e-5
0.5	1.9654636404668976e-5
0.6	2.5794741450438096e-5
0.7	3.3778814579988945e-5
0.8	4.413507802305669e-5
0.9	5.7534517618183194e-5
1.0	7.482669363827898e-5
1.1	9.708366349353387e-5
1.2	0.0001256535890545095
1.3	0.000162225827598679
1.4	0.00020890954047336462
1.5	0.0002683280893914358
1.6	0.00034373171547881086
1.7	0.000439131195542335
1.8	0.0005594553238043664
1.9	0.0007107351508068928
2.0	0.0009003178941302357
2.1	0.0011371132821732786
2.2	0.0014318747611823624
2.3	0.0017975174407767103
2.4	0.0022494738244772734
2.5	0.002806087217520419
2.6	0.0034890411739140906
2.7	0.004323821392575274
2.8	0.005340204062642499
2.9	0.006572761770777483
3.0	0.00806137472157859
3.1	0.009851731220211138
3.2	0.011995797197458148
3.3	0.014552230142735876
3.4	0.017586708326464914
3.5	0.021172141876585837
3.6	0.0253887284254912
3.7	0.03032381302557361
3.8	0.03607151026096332
3.9	0.04273204641729003
4.0	0.0504107816861667
4.1	0.05921687713979264
4.2	0.06926157902497328
4.3	0.08065610410744145
4.4	0.09350912450753944
4.5	0.10792386866141127
4.6	0.12399487641274572
4.7	0.1418044701794455
4.8	0.16141902970372288
4.9	0.18288518379698018
5.0	0.2062260571247084
5.1	0.2314377315678519
5.2	0.258486097999688
5.3	0.28730428334614955
5.4	0.3177908375957213
5.5	0.3498088543581398
5.6	0.38318617553309986
5.7	0.4177167952632246
5.8	0.4531635311304417
5.9	0.48926197304783203
6.0	0.525725655091053
6.1	0.5622523261935211
6.2	0.5985311266175566
6.3	0.6342504133841305
6.4	0.6691059245488233
6.5	0.7028089342316921
6.6	0.7350940317680822
6.7	0.7657261621448377
6.8	0.7945065922963721
6.9	0.8212775182349621
7.0	0.8459250987577479
7.1	0.8683807880901653
7.2	0.888620936186719
7.3	0.9066647243291279
7.4	0.9225705975250907
7.5	0.9364314367105722
7.6	0.9483687766243969
7.7	0.9585264148632123
7.8	0.9670637715890469
7.9	0.9741493475791906
8.0	0.9799545930492312
8.1	0.9846484452577253
8.2	0.9883927251458953
8.3	0.9913385088457595
8.4	0.993623515564286
8.5	0.9953704852557804
8.6	0.996686462550953
8.7	0.9976628609227773
8.8	0.9983761545480765
8.9	0.9988890345451835
9.0	0.9992518695270112
9.1	0.9995043249198503
9.2	0.9996770178684871
9.3	0.9997931112516525
9.4	0.9998697781201253
9.5	0.9999194940761388
9.6	0.9999511378257762
9.7	0.9999708982454573
9.8	0.9999829994366055
9.9	0.9999902636235188
10.0	0.9999945360192887
10.1	0.9999969968146679
10.2	0.9999983841719073
10.3	0.9999991494058417
10.4	0.9999995621420765
10.5	0.9999997797114093
10.6	0.9999998917424799
10.7	0.9999999480619675
10.8	0.9999999756878727
10.9	0.9999999889027937
11.0	0.9999999950637732
11.1	0.9999999978615505
11.2	0.9999999990983227
11.3	0.9999999996301965
11.4	0.9999999998525746
11.5	0.9999999999429098
11.6	0.9999999999785395
11.7	0.9999999999921747
11.8	0.9999999999972341
11.9	0.9999999999990531
12.0	0.9999999999996863
12.1	0.9999999999998994
12.2	0.9999999999999689
12.3	0.9999999999999907
12.4	0.9999999999999973
12.5	0.9999999999999992
12.6	0.9999999999999998
12.7	1.0
12.8	1.0
12.9	1.0
13.0	1.0
13.1	1.0
13.2	1.0
13.3	1.0
13.4	1.0
13.5	1.0
13.6	1.0
13.7	1.0
13.8	1.0
13.9	1.0
14.0	1.0
14.1	1.0
14.2	1.0
14.3	1.0
14.4	1.0
14.5	1.0
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_8_n_1.csv <==
-20.0	2.458211781191119e-21
-19.9	2.9548088130969843e-21
-19.8	3.5517090476922e-21
-19.7	4.2691678945211354e-21
-19.6	5.1315302710267056e-21
-19.5	6.16805605386994e-21
-19.4	7.413912096490886e-21
-19.3	8.911364412978993e-21
-19.2	1.0711210903663297e-20
-19.1	1.2874503138810481e-20
-19.0	1.5474615498577137e-20
-18.9	1.8599731720397613e-20
-18.8	2.235583302639934e-20
-18.7	2.6870288970191808e-20
-18.6	3.229617252751794e-20
-18.5	3.8817445447098663e-20
-18.4	4.6655189303429085e-20
-18.3	5.607509304551372e-20
-18.2	6.739645030765452e-20
-18.1	8.100297077345679e-20
-18.0	9.735577118358869e-20
-17.9	1.1700898521893646e-19
-17.8	1.4062851995696314e-19
-17.7	1.690145928727947e-19
-17.6	2.0312881101996672e-19
-17.5	2.441267073809545e-19
-17.4	2.9339683359135386e-19
-17.3	3.526077295188595e-19
-17.2	4.23764355970493e-19
-17.1	5.092758960575001e-19
-17.0	6.120372142126231e-19
-16.9	7.3552672243273075e-19
-16.8	8.839239565056298e-19
-16.7	1.0622508293780186e-18
-16.6	1.2765413267713341e-18
-16.5	1.5340453684754762e-18
-16.4	1.8434737096505285e-18
-16.3	2.2152921386074337e-18
-16.2	2.662074887337115e-18
-16.1	3.198929164240059e-18
-16.0	3.844005111971024e-18
-15.9	4.619108367363542e-18
-15.8	5.550435851432178e-18
-15.7	6.669459561183237e-18
-15.6	8.013988110280385e-18
-15.5	9.629441739223202e-18
-15.4	1.1570383687668788e-17
-15.3	1.3902359432009898e-17
-15.2	1.6704105628471428e-17
-15.1	2.007020301166341e-17
-15.0	2.411426239572207e-17
-14.9	2.897275080788158e-17
-14.8	3.480958625009129e-17
-14.7	4.182165535008931e-17
-14.6	5.024543908937069e-17
-14.5	6.036496891376464e-17
-14.4	7.252138008095892e-17
-14.3	8.712438256351892e-17
-14.2	1.0466603398732349e-16
-14.1	1.2573727608095916e-16
-14.0	1.510477885046536e-16
-13.9	1.8144982479193436e-16
-13.8	2.1796682816034775e-16
-13.7	2.618277845503791e-16
-13.6	3.1450846173625587e-16
-13.5	3.777809130756538e-16
-13.4	4.537729000498507e-16
-13.3	5.4503921833039e-16
-13.2	6.546473086481748e-16
-13.1	7.862800093698633e-16
-13.0	9.443588781467599e-16
-12.9	1.1341921941622954e-15
-12.8	1.3621525729802646e-15
-12.7	1.6358901098892396e-15
-12.6	1.9645881474254694e-15
-12.5	2.3592701773525234e-15
-12.4	2.833168083406811e-15
-12.3	3.402163964441343e-15
-12.2	4.085320215135775e-15
-12.1	4.905515463339282e-15
-12.0	5.890207465383327e-15
-11.9	7.0723482583176896e-15
-11.8	8.491481898676793e-15
-11.7	1.0195061145940442e-14
-11.6	1.224002667270817e-14
-11.5	1.469470103908437e-14
-11.4	1.7641060038738232e-14
-11.3	2.117745644717097e-14
-11.2	2.5421886084103568e-14
-11.1	3.051590392651464e-14
-11.0	3.6629319356956575e-14
-10.9	4.396582519751698e-14
-10.8	5.27697457936327e-14
-10.7	6.33341260671871e-14
-10.6	7.601042734287531e-14
-10.5	9.12201482863207e-14
-10.4	1.0946875217537894e-13
-10.3	1.3136235698818777e-13
-10.2	1.5762773486003511e-13
-10.1	1.8913627523728425e-13
-10.0	2.2693269500714756e-13
-9.9	2.722694331495619e-13
-9.8	3.266478519904648e-13
-9.7	3.918675878457005e-13
-9.6	4.700856577913069e-13
-9.5	5.638872449092891e-13
-9.4	6.763704617028752e-13
-9.3	8.112478424661459e-13
-9.2	9.729678545694523e-13
-9.1	1.1668603629946951e-12
-9.0	1.3993107524389865e-12
-8.9	1.6779683312521901e-12
-8.8	2.0119957404276667e-12
-8.7	2.4123674034556252e-12
-8.6	2.8922266203602722e-12
-8.5	3.467312780884738e-12
-8.4	4.1564724061990475e-12
-8.3	4.98227039555316e-12
-8.2	5.971721037193841e-12
-8.1	7.157162140714051e-12
-8.0	8.57730017879745e-12
-7.9	1.0278459730500204e-11
-7.8	1.2316076962912144e-11
-7.7	1.475648457209898e-11
-7.6	1.7679044764148197e-11
-7.5	2.1178697774151213e-11
-7.4	2.5369006429366308e-11
-7.3	3.038579275993942e-11
-7.2	3.63914811184534e-11
-7.1	4.35802842489352e-11
-7.0	5.2184394912503354e-11
-6.9	6.24813768208808e-11
-6.8	7.480298568830003e-11
-6.7	8.95456952993559e-11
-6.6	1.0718325592435836e-10
-6.5	1.2828167475859818e-10
-6.4	1.5351708217102183e-10
-6.3	1.8369703561648137e-10
-6.2	2.1978591769395106e-10
-6.1	2.6293520909815386e-10
-6.0	3.145195647555144e-10
-5.9	3.7617979656420635e-10
-5.8	4.498740739642991e-10
-5.7	5.379389000656813e-10
-5.6	6.431617133668374e-10
-5.5	7.688673116003207e-10
-5.4	9.190207048464e-10
-5.3	1.098349491449858e-9
-5.2	1.3124894262333822e-9
-5.1	1.5681575322598494e-9
-5.0	1.873357914077471e-9
-4.9	2.2376263844978226e-9
-4.8	2.6723211449921316e-9
-4.7	3.1909680928901428e-9
-4.6	3.809670903327961e-9
-4.5	4.547597893303296e-9
-4.4	5.427559869712344e-9
-4.3	6.4766957520482535e-9
-4.2	7.727285812911853e-9
-4.1	9.217715976893379e-9
-4.0	1.0993620855863964e-8
-3.9	1.3109238187554499e-8
-3.8	1.5629013214575155e-8
-3.7	1.8629498444674067e-8
-3.6	2.220160234735455e-8
-3.5	2.6453250073722554e-8
-3.4	3.151253047651129e-8
-3.3	3.753141683602513e-8
-3.2	4.469016409137896e-8
-3.1	5.3202503413770215e-8
-3.0	6.332177607942338e-8
-2.9	7.534817331427346e-8
-2.8	8.963727768113377e-8
-2.7	1.0661013534656376e-7
-2.6	1.2676512798889264e-7
-2.5	1.5069195910279806e-7
-2.4	1.7908812307104313e-7
-2.3	2.1277828782103124e-7
-2.2	2.527370945552725e-7
-2.1	3.0011596253944467e-7
-2.0	3.562745850829908e-7
-1.9	4.2281791675442544e-7
-1.8	5.016395839365079e-7
-1.7	5.949728037839735e-7
-1.6	7.05450073618746e-7
-1.5	8.361730973329883e-7
-1.4	9.907946514960999e-7
-1.3	1.1736143661398476e-6
-1.2	1.389690708782371e-6
-1.1	1.6449718209616536e-6
-1.0	1.946448270924385e-6
-0.9	2.302331261497779e-6
-0.8	2.722260376776322e-6
-0.7	3.2175455742505825e-6
-0.6	3.8014488405893455e-6
-0.5	4.489511740769272e-6
-0.4	5.299936014118133e-6
-0.3	6.254025420846534e-6
-0.2	7.376698233850898e-6
-0.1	8.697081119405186e-6
0.0	1.0249196674641706e-5
0.1	1.2072758608680636e-5
0.2	1.4214090488509316e-5
0.3	1.6727186142158054e-5
0.4	1.9674932243505477e-5
0.5	2.3130516319332138e-5
0.6	2.7179046444992226e-5
0.7	3.191941225569351e-5
0.8	3.746642062131458e-5
0.9	4.395324343882061e-5
1.0	5.15342195113291e-5
1.1	6.038805742823965e-5
1.2	7.072149175491865e-5
1.3	8.277345069711888e-5
1.4	9.681979973247571e-5
1.5	0.00011317873249921297
1.6	0.00013221688749080111
1.7	0.0001543562768027592
1.8	0.0001800821212769083
1.9	0.00020995169483402424
2.0	0.00024460428950095814
2.1	0.00028477242152057195
2.2	0.00033129440784990754
2.3	0.000385128451137378
2.4	0.00044736837971744734
2.5	0.0005192611970210255
2.6	0.0006022266017716714
2.7	0.0006978786460665792
2.8	0.0008080497025123197
2.9	0.0009348169135180232
3.0	0.0010805312950941338
3.1	0.0012478496634410706
3.2	0.001439769544542986
3.3	0.0016596672141361024
3.4	0.0019113389969551845
3.5	0.0021990459291626892
3.6	0.0025275618553614898
3.7	0.0029022249905617395
3.8	0.003328992926864683
3.9	0.003814501003378133
4.0	0.004366123884948703
4.1	0.004992040109696659
4.2	0.005701299266178915
4.3	0.006503891347543409
4.4	0.007410817701736779
4.5	0.008434162853426365
4.6	0.009587166314887102
4.7	0.010884293330204565
4.8	0.012341303310803294
4.9	0.013975314522186642
5.0	0.015804863374241276
5.1	0.017849956453703412
5.2	0.0201321132214786
5.3	0.022674397084514596
5.4	0.025501432347942412
5.5	0.02863940436541324
5.6	0.03211604004223903
5.7	0.035960565716450836
5.8	0.040203639357555734
5.9	0.044877253992815745
6.0	0.05001460930817367
6.1	0.05564994848780363
6.2	0.061818357565018016
6.3	0.06855552486991989
6.4	0.07589745858685742
6.5	0.08388016098707385
6.6	0.09253925858645966
6.7	0.10190958829965163
6.8	0.11202474062088497
6.9	0.12291656195555611
7.0	0.13461461944571168
7.1	0.1471456329630712
7.2	0.1605328803634744
7.3	0.17479558357862757
7.4	0.18994828462909577
7.5	0.20600022213381197
7.6	0.22295472031607075
7.7	0.24080860380793728
7.8	0.2595516526729877
7.9	0.27916611293657384
8.0	0.29962627846716944
8.1	0.32089816022676587
8.2	0.34293925864173375
8.3	0.3656984540844717
8.4	0.3891160291579027
8.5	0.4131238346114532
8.6	0.4376456082787583
8.7	0.462597453425752
8.8	0.4878884793689763
8.9	0.5134216032301766
9.0	0.5390945073241065
9.1	0.5648007420483306
9.2	0.5904309593985616
9.3	0.6158742575342175
9.4	0.6410196123471643
9.5	0.6657573679330036
9.6	0.6899807544221969
9.7	0.7135873989843877
9.8	0.7364807941431812
9.9	0.758571686972848
10.0	0.779779353398301
10.1	0.8000327237440783
10.2	0.8192713288823187
10.3	0.8374460407600784
10.4	0.8545195866282591
10.5	0.8704668227733071
10.6	0.8852747607392837
10.7	0.89894234664591
10.8	0.9114800019474741
10.9	0.9229089415083198
11.0	0.9332602918612438
11.1	0.9425740386499499
11.2	0.9508978372551127
11.3	0.9582857242368549
11.4	0.9647967693325714
11.5	0.9704937082436029
11.6	0.9754415953267465
11.7	0.9797065126612028
11.8	0.9833543679525728
11.9	0.9864498085972464
12.0	0.9890552732523996
12.1	0.9912301957648232
12.2	0.9930303696475484
12.3	0.9945074747921847
12.4	0.9957087620756122
12.5	0.996676886225487
12.6	0.9974498729535849
12.7	0.9980612030837974
12.8	0.9985399942538463
12.9	0.9989112597460208
13.0	0.9991962240269915
13.1	0.9994126755204354
13.2	0.9995753388292963
13.3	0.999696250873255
13.4	0.999785128009467
13.5	0.9998497139656048
13.6	0.9998961011578388
13.7	0.9999290205455081
13.8	0.9999520974766504
13.9	0.9999680729291925
14.0	0.9999789911126441
14.1	0.9999863555583
14.2	0.9999912566128929
14.3	0.9999944737020218
14.4	0.9999965558991534
14.5	0.9999978842833346
14.6	0.9999987193540534
14.7	0.9999992364507494
14.8	0.999999551745693
14.9	0.9999997409814693
15.0	0.9999998527375429
15.1	0.9999999176544218
15.2	0.9999999547306815
15.3	0.9999999755427528
15.4	0.9999999870200904
15.5	0.9999999932358584
15.6	0.9999999965402643
15.7	0.9999999982639174
15.8	0.9999999991457231
15.9	0.9999999995879718
16.0	0.9999999998053073
16.1	0.9999999999099141
16.2	0.9999999999592025
16.3	0.9999999999819258
16.4	0.9999999999921709
16.5	0.999999999996686
16.6	0.9999999999986299
16.7	0.9999999999994471
16.8	0.9999999999997823
16.9	0.9999999999999164
17.0	0.9999999999999687
17.1	0.9999999999999886
17.2	0.999999999999996
17.3	0.9999999999999986
17.4	0.9999999999999996
17.5	0.9999999999999999
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_8_n_2.csv <==
-20.0	3.0738710816820635e-41
-19.9	4.441147964169439e-41
-19.8	6.416532543238815e-41
-19.7	9.270454393907466e-41
-19.6	1.3393589940284824e-40
-19.5	1.935032319284425e-40
-19.4	2.7955971247848904e-40
-19.3	4.0388336995393916e-40
-19.2	5.834884526497099e-40
-19.1	8.429529788647637e-40
-19.0	1.2177807426220862e-39
-18.9	1.7592574487196205e-39
-18.8	2.5414648763774294e-39
-18.7	3.6714119114187186e-39
-18.6	5.3036672300467476e-39
-18.5	7.661493536961011e-39
-18.4	1.1067371558174431e-38
-18.3	1.5987084756597703e-38
-18.2	2.309338810943966e-38
-18.1	3.3357959128402414e-38
-18.0	4.818419171263159e-38
-17.9	6.95989705205398e-38
-17.8	1.0052961635775395e-37
-17.7	1.452038203054499e-37
-17.6	2.0972717211382424e-37
-17.5	3.0291712657607734e-37
-17.4	4.375072457188356e-37
-17.3	6.318860763723549e-37
-17.2	9.126079599098334e-37
-17.1	1.3180183659957608e-36
-17.0	1.9034883458441355e-36
-16.9	2.748972126048721e-36
-16.8	3.969918607151181e-36
-16.7	5.733024738866016e-36
-16.6	8.278978686475402e-36
-16.5	1.1955293245847224e-35
-16.4	1.726370479283272e-35
-16.3	2.492859730800427e-35
-16.2	3.5995774743302144e-35
-16.1	5.197503784807412e-35
-16.0	7.504598577158586e-35
-15.9	1.0835506949197014e-34
-15.8	1.5644434372764875e-34
-15.7	2.2587028490619396e-34
-15.6	3.2609690078636657e-34
-15.5	4.707846662286166e-34
-15.4	6.796506479905792e-34
-15.3	9.8115284037415e-34
-15.2	1.416363768252958e-33
-15.1	2.0445600336138762e-33
-15.0	2.951287621037951e-33
-14.9	4.2599990694392256e-33
-14.8	6.148843678354332e-33
-14.7	8.874891525117128e-33
-14.6	1.2809081069490205e-32
-14.5	1.8486635263894144e-32
-14.4	2.667978952567463e-32
-14.3	3.850270089075395e-32
-14.2	5.556277088568818e-32
-14.1	8.017890573915637e-32
-14.0	1.1569630779504022e-31
-13.9	1.6694046833308678e-31
-13.8	2.408718826988303e-31
-13.7	3.475301818801114e-31
-13.6	5.013955423275948e-31
-13.5	7.23351688623513e-31
-13.4	1.0435161642570729e-30
-13.3	1.505320795974453e-30
-13.2	2.1713942365957753e-30
-13.1	3.1320419269829203e-30
-13.0	4.5174695906811484e-30
-12.9	6.515401732845917e-30
-12.8	9.396474628065548e-30
-12.7	1.355083196635223e-29
-12.6	1.9540861809299747e-29
-12.5	2.817718896718496e-29
-12.4	4.0628169828205695e-29
-12.3	5.857764806146126e-29
-12.2	8.445222542263827e-29
-12.1	1.217486541525017e-28
-12.0	1.7550542102000045e-28
-11.9	2.5298197343814734e-28
-11.8	3.6463693282538133e-28
-11.7	5.2553678612993765e-28
-11.6	7.573843177941326e-28
-11.5	1.0914391711394582e-27
-11.4	1.5727225257267386e-27
-11.3	2.266069928140901e-27
-11.2	3.26484379538123e-27
-11.1	4.703473052547553e-27
-11.0	6.775499243864257e-27
-10.9	9.75954449387277e-27
-10.8	1.405667492847071e-26
-10.7	2.0244154441559574e-26
-10.6	2.915277034283816e-26
-10.5	4.197805505412703e-26
-10.4	6.044024397574422e-26
-10.3	8.701429816834375e-26
-10.2	1.252606418978319e-25
-10.1	1.8030065427499285e-25
-10.0	2.5950018350093897e-25
-9.9	3.7345196477522114e-25
-9.8	5.373874674163923e-25
-9.7	7.732056070205027e-25
-9.6	1.1123874408452448e-24
-9.5	1.6001831825267639e-24
-9.4	2.301626056803728e-24
-9.3	3.3101687847164875e-24
-9.2	4.760084542778076e-24
-9.1	6.844270492925608e-24
-9.0	9.839803493945253e-24
-8.9	1.4144617559126278e-23
-8.8	2.0330134442426976e-23
-8.7	2.921677342186509e-23
-8.6	4.1982267280604606e-23
-8.5	6.031700984200204e-23
-8.4	8.664681580488633e-23
-8.3	1.2445228641817679e-22
-8.2	1.7872658915018806e-22
-8.1	2.5663151189788418e-22
-8.0	3.6843748042364405e-22
-7.9	5.288701719694348e-22
-7.8	7.590391895906205e-22
-7.7	1.0891997937050555e-21
-7.6	1.5627066455016173e-21
-7.5	2.241672781052967e-21
-7.4	3.2150674073471614e-21
-7.3	4.610300834524021e-21
-7.2	6.609794200151681e-21
-7.1	9.474672995938047e-21
-7.0	1.357863855323009e-20
-6.9	1.945637706292331e-20
-6.8	2.787272725220917e-20
-6.7	3.992148158400888e-20
-6.6	5.716647767133095e-20
-6.5	8.184302423801287e-20
-6.4	1.1714537862129226e-19
-6.3	1.6763691578819688e-19
-6.2	2.398351734285791e-19
-6.1	3.430460711765392e-19
-6.0	4.905530484206799e-19
-5.9	7.013115661058269e-19
-5.8	1.0023629349408465e-18
-5.7	1.4322716491470372e-18
-5.6	2.0460184913659636e-18
-5.5	2.921963449488285e-18
-5.4	4.171750341482033e-18
-5.3	5.954390658855684e-18
-5.2	8.496282308982179e-18
-5.1	1.2119652971163225e-17
-5.0	1.7282957108809092e-17
-4.9	2.463822655039556e-17
-4.8	3.511245509722312e-17
-4.7	5.00230390254551e-17
-4.6	7.124145161974173e-17
-4.5	1.0142519958081968e-16
-4.4	1.4434639405012701e-16
-4.3	2.0535695620443905e-16
-4.2	2.920469544734667e-16
-4.1	4.151757866160129e-16
-4.0	5.8998861136401e-16
-3.9	8.380764393626226e-16
-3.8	1.1900029919233246e-15
-3.7	1.6890123646692838e-15
-3.6	2.3962592389346155e-15
-3.5	3.398182617404637e-15
-3.4	4.8168954340121054e-15
-3.3	6.8248146802255784e-15
-3.2	9.66525004729501e-15
-3.1	1.3681359462976747e-14
-3.0	1.935684522305278e-14
-2.9	2.737311309103267e-14
-2.8	3.8689499444737336e-14
-2.7	5.465579751942689e-14
-2.6	7.71699732820378e-14
-2.5	1.088990566889667e-13
-2.4	1.5358828182888024e-13
-2.3	2.1649339968241403e-13
-2.2	3.0498476345935104e-13
-2.1	4.293907560371321e-13
-2.0	6.041744140319461e-13
-1.9	8.495734867545823e-13
-1.8	1.193884476929395e-12
-1.7	1.67664069678341e-12
-1.6	2.3530302408991407e-12
-1.5	3.3000318891180027e-12
-1.4	4.6249287955655626e-12
-1.3	6.4771098090946064e-12
-1.2	9.064411514684165e-12
-1.1	1.2675724766902039e-11
-1.0	1.7712234068034125e-11
-0.9	2.4730539678163094e-11
-0.8	3.450211625887325e-11
-0.7	4.8095203687567405e-11
-0.6	6.698746143286289e-11
-0.5	9.322075779030623e-11
-0.4	1.296135921477267e-10
-0.3	1.800522419710574e-10
-0.2	2.4988929512338135e-10
-0.1	3.464884527254436e-10
0.0	4.799682757265353e-10
0.1	6.64216108155475e-10
0.2	9.182683469316487e-10
0.3	1.26818666946583e-9
0.4	1.7496045883703363e-9
0.5	2.411178485858103e-9
0.6	3.3192569661396907e-9
0.7	4.564188349469165e-9
0.8	6.268826783352228e-9
0.9	8.599983675866303e-9
1.0	1.178381714840363e-8
1.1	1.6126476343964643e-8
1.2	2.204174345751513e-8
1.3	3.0087974840997106e-8
1.4	4.1017372676151285e-8
1.5	5.5841570585468975e-8
1.6	7.59187538976018e-8
1.7	1.0306913886196935e-7
1.8	1.3972770681299915e-7
1.9	1.8914575707451244e-7
2.0	2.5565626616281223e-7
2.1	3.450224193495147e-7
2.2	4.648942595703052e-7
2.3	6.254054799063685e-7
2.4	8.399513380019451e-7
2.5	1.126199940704976e-6
2.6	1.5074032727020702e-6
2.7	2.014091965793524e-6
2.8	2.686259684811165e-6
2.9	3.5761700307634076e-6
3.0	4.751952060336766e-6
3.1	6.302191068778132e-6
3.2	8.341770503164821e-6
3.3	1.1019280227161145e-5
3.4	1.4526377427352317e-5
3.5	1.910957089734591e-5
3.6	2.508499894314707e-5
3.7	3.285688733994742e-5
3.8	4.2940508065385084e-5
3.9	5.599061301131826e-5
4.0	7.283649003731241e-5
4.1	9.452498123021942e-5
4.2	0.00012237301354642123
4.3	0.00015803141701564016
4.4	0.0002035620401895685
4.5	0.0002615304087306149
4.6	0.0003351163999654836
4.7	0.00042824560907069064
4.8	0.0005457442420827495
4.9	0.00069352046292511
5.0	0.0008787751164983155
5.1	0.0011102446123432118
5.2	0.0013984784426855671
5.3	0.0017561532790468242
5.4	0.0021984247934433224
5.5	0.0027433172318793333
5.6	0.0034121492784837427
5.7	0.004229992841834447
5.8	0.005226159033648255
5.9	0.006434702772229068
6.0	0.007894934129258091
6.1	0.009651920779189596
6.2	0.011756961774681675
6.3	0.014268008474993609
6.4	0.01725000396739997
6.5	0.020775107975011215
6.6	0.02492277033193742
6.7	0.02977961298469304
6.8	0.03543907855904198
6.9	0.042000803268251286
7.0	0.04956967380708372
7.1	0.05825453234201021
7.2	0.06816650119080912
7.3	0.07941690960899205
7.4	0.09211481944538118
7.5	0.10636416427280866
7.6	0.1222605376661704
7.7	0.1398876900125998
7.8	0.15931381868897196
7.9	0.18058776237903038
8.0	0.20373523514967956
8.1	0.2287552578134107
8.2	0.2556169610377705
8.3	0.2842569445349013
8.4	0.3145773774957916
8.5	0.34644501554779084
8.6	0.37969128774027583
8.7	0.4141135729407052
8.8	0.4494777389733998
8.9	0.48552196128444136
9.0	0.5219617733515876
9.1	0.5584962319696722
9.2	0.5948150112752713
9.3	0.6306061748622523
9.4	0.6655643207361831
9.5	0.6993987540908805
9.6	0.7318413221892461
9.7	0.7626535470379491
9.8	0.7916327165185375
9.9	0.8186166427567336
10.0	0.8434868653602572
10.1	0.8661701623988167
10.2	0.8866383276759808
10.3	0.9049062718484765
10.4	0.9210285996812927
10.5	0.9350948988129191
10.6	0.9472240404353488
10.7	0.9575578344773358
10.8	0.9662543985324316
10.9	0.973481590576046
11.0	0.9794108225068564
11.1	0.9842115188506892
11.2	0.9880464182834248
11.3	0.9910678415792726
11.4	0.9934149749558873
11.5	0.9952121487987363
11.6	0.9965680334724618
11.7	0.997575629849158
11.8	0.9983129040000488
11.9	0.9988439031534403
12.0	0.99922019194896
12.1	0.9994824615204752
12.2	0.9996621856650865
12.3	0.9997832247703416
12.4	0.999863305983307
12.5	0.9999153345763122
12.6	0.9999485146017378
12.7	0.9999692755406152
12.8	0.999982015293777
12.9	0.999989678710608
13.0	0.9999941955059529
13.1	0.9999968027361422
13.2	0.9999982759271157
13.3	0.9999990903580812
13.4	0.9999995306542725
13.5	0.9999997633057292
13.6	0.9999998833956016
13.7	0.9999999439172831
13.8	0.9999999736803965
13.9	0.999999987954923
14.0	0.9999999946277295
14.1	0.9999999976662383
14.2	0.9999999990131937
14.3	0.9999999995941138
14.4	0.9999999998377115
14.5	0.9999999999369639
14.6	0.999999999976231
14.7	0.9999999999913054
14.8	0.9999999999969169
14.9	0.999999999998941
15.0	0.9999999999996478
15.1	0.9999999999998868
15.2	0.9999999999999648
15.3	0.9999999999999895
15.4	0.9999999999999969
15.5	0.9999999999999991
15.6	0.9999999999999998
15.7	0.9999999999999999
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/cdf_m_8_n_4.csv <==
-20.0	6.743772549177508e-81
-19.9	1.407701422488779e-80
-19.8	2.938387350515571e-80
-19.7	6.133356238142952e-80
-19.6	1.2801998290663873e-79
-19.5	2.6720682519632868e-79
-19.4	5.577085576783355e-79
-19.3	1.164010280371906e-78
-19.2	2.4293821184779066e-78
-19.1	5.070188522870281e-78
-19.0	1.0581357747693922e-77
-18.9	2.2082459597625486e-77
-18.8	4.608313181482474e-77
-18.7	9.616670915331177e-77
-18.6	2.0067601851804913e-76
-18.5	4.187490832478264e-76
-18.4	8.737750661891642e-76
-18.3	1.8231924646470714e-75
-18.2	3.804102211101249e-75
-18.1	7.937035455295535e-75
-18.0	1.6559630095557198e-74
-17.9	3.4548467554421746e-74
-17.8	7.207629624889655e-74
-17.7	1.5036311487736645e-73
-17.6	3.136714559676693e-73
-17.5	6.543244763351995e-73
-17.4	1.3648830857409994e-72
-17.3	2.8469607949624633e-72
-17.2	5.938146284239492e-72
-17.1	1.2385207327290715e-71
-17.0	2.5830823808283913e-71
-16.9	5.387104681450935e-71
-16.8	1.123451527461895e-70
-16.7	2.342796708995709e-70
-16.6	4.885351076791235e-70
-16.5	1.0186791456408164e-69
-16.4	2.124022238989211e-69
-16.3	4.428536678225061e-69
-16.2	9.232950305203939e-69
-16.1	1.9248608007928172e-68
-16.0	4.012695804609933e-68
-15.9	8.36470667618326e-68
-15.8	1.7435814542905765e-67
-15.7	3.634212162973364e-67
-15.6	7.57450538968377e-67
-15.5	1.5786057684540822e-66
-15.4	3.289788092011474e-66
-15.3	6.85545697095145e-66
-15.2	1.4284943952882792e-65
-15.1	2.9764165106754275e-65
-15.0	6.201279041498932e-65
-14.9	1.2919348245435907e-64
-14.8	2.691355333670951e-64
-14.7	5.6062428644682756e-64
-14.6	1.1677302152249206e-63
-14.5	2.432104136651115e-63
-14.4	5.065124590137923e-63
-14.3	1.0547892090739445e-62
-14.2	2.196382872982988e-62
-14.1	4.573160787649106e-62
-14.0	9.521166395404275e-62
-13.9	1.9821124613926906e-61
-13.8	4.1260078854142755e-61
-13.7	8.588050573638116e-61
-13.6	1.7873970796880376e-60
-13.5	3.7197051758871273e-60
-13.4	7.740270008251343e-60
-13.3	1.6105080142511477e-59
-13.2	3.3506410706551866e-59
-13.1	6.970279450568158e-59
-13.0	1.4498689282185257e-58
-12.9	3.0155223194469955e-58
-12.8	6.271198705709696e-58
-12.7	1.3040424233258133e-57
-12.6	2.7113459318463654e-57
-12.5	5.636753964333063e-57
-12.4	1.1717177813996087e-56
-12.3	2.4353735635025105e-56
-12.2	5.061224283144233e-56
-12.1	1.0516997815204641e-55
-12.0	2.1851081496093804e-55
-11.9	4.5393927603528296e-55
-11.8	9.428984980427873e-55
-11.7	1.9582725875694526e-54
-11.6	4.066501992250554e-54
-11.5	8.443199930211576e-54
-11.4	1.752790288244589e-53
-11.3	3.6382134336314024e-53
-11.2	7.550578242278901e-53
-11.1	1.566767431148525e-52
-11.0	3.2505703181233854e-52
-10.9	6.742852969197652e-52
-10.8	1.3984767735155798e-51
-10.7	2.89996382497967e-51
-10.6	6.012483938818127e-51
-10.5	1.2463428764962445e-50
-10.4	2.5831022067113216e-50
-10.3	5.352593240964352e-50
-10.2	1.1089286239022678e-49
-10.1	2.296982617407024e-49
-10.0	4.756906357111671e-49
-9.9	9.849229200570537e-49
-9.8	2.038865404855759e-48
-9.7	4.2196984384540914e-48
-9.6	8.731294634900883e-48
-9.5	1.8062506509037312e-47
-9.4	3.73574528235257e-47
-9.3	7.724565025412208e-47
-9.2	1.5968567639780577e-46
-9.1	3.300278597960198e-46
-9.0	6.819074874786499e-46
-8.9	1.4086009455846184e-45
-8.8	2.9089451892274295e-45
-8.7	6.00572541562998e-45
-8.6	1.2395813689687083e-44
-8.5	2.557769717772397e-44
-8.4	5.276206806648878e-44
-8.3	1.0880609231408534e-43
-8.2	2.243120739524824e-43
-8.1	4.622927176201841e-43
-8.0	9.524523892395166e-43
-7.9	1.961679737867674e-42
-7.8	4.0389479353602786e-42
-7.7	8.313049288128279e-42
-7.6	1.7104129023799944e-41
-7.5	3.517924837791842e-41
-7.4	7.232917751421079e-41
-7.3	1.4865454264122877e-40
-7.2	3.0540543142038216e-40
-7.1	6.271990292653873e-40
-7.0	1.2875381187283265e-39
-6.9	2.6420246550145547e-39
-6.8	5.4191547194017173e-39
-6.7	1.1110661444230149e-38
-6.6	2.2769716565370055e-38
-6.5	4.6642331144964787e-38
-6.4	9.549997283479889e-38
-6.3	1.9544383834081582e-37
-6.2	3.997897949278304e-37
-6.1	8.173866703844237e-37
-6.0	1.6703387333329327e-36
-5.9	3.4115961776736194e-36
-5.8	6.964365361101885e-36
-5.7	1.4209245194556902e-35
-5.6	2.8974807167975056e-35
-5.5	5.90506398709847e-35
-5.4	1.20275581079908e-34
-5.3	2.4483487709277365e-34
-5.2	4.980880183521893e-34
-5.1	1.0126742921684809e-33
-5.0	2.057586497838006e-33
-4.9	4.177963536868307e-33
-4.8	8.477794216670875e-33
-4.7	1.719119549515503e-32
-4.6	3.4835930657296555e-32
-4.5	7.054071764786865e-32
-4.4	1.4273690432205057e-31
-4.3	2.886086056624035e-31
-4.2	5.83111185905161e-31
-4.1	1.1772125338456459e-30
-4.0	2.374717370662472e-30
-3.9	4.78646054946791e-30
-3.8	9.639495650371681e-30
-3.7	1.9396483115945036e-29
-3.6	3.899526822965462e-29
-3.5	7.832713753442034e-29
-3.4	1.5718641382174012e-28
-3.3	3.1514537399149582e-28
-3.2	6.3123432802476e-28
-3.1	1.2631192838510666e-27
-3.0	2.5250054887196423e-27
-2.9	5.042366208509103e-27
-2.8	1.0058893168461285e-26
-2.7	2.0044682545394363e-26
-2.6	3.9899781769859946e-26
-2.5	7.933286444589761e-26
-2.4	1.5755627310799654e-25
-2.3	3.1254072983708395e-25
-2.2	6.192329346486859e-25
-2.1	1.2253660509316091e-24
-2.0	2.421751651110341e-24
-1.9	4.780052141806541e-24
-1.8	9.422408873933076e-24
-1.7	1.8548306143122022e-23
-1.6	3.646246051645838e-23
-1.5	7.157695070691005e-23
-1.4	1.403045310230033e-22
-1.3	2.7461669401337527e-22
-1.2	5.366906449834238e-22
-1.1	1.0472436728169422e-21
-1.0	2.0402459401503856e-21
-0.9	3.96837246907684e-21
-0.8	7.705860963526417e-21
-0.7	1.493798704604373e-20
-0.6	2.890733862396091e-20
-0.5	5.584082501649938e-20
-0.4	1.0767264762324592e-19
-0.3	2.0722901677745335e-19
-0.2	3.980784710393411e-19
-0.1	7.632040771094719e-19
0.0	1.4603166007216025e-18
0.1	2.788481390829445e-18
0.2	5.3135216109855354e-18
0.3	1.0103462769844675e-17
0.4	1.916945564837243e-17
0.5	3.628935252346087e-17
0.6	6.854191461349786e-17
0.7	1.2915700936711155e-16
0.8	2.427957685657302e-16
0.9	4.553043002364027e-16
1.0	8.51678097196727e-16
1.1	1.589049133337463e-15
1.2	2.9570710914939053e-15
1.3	5.488108600206997e-15
1.4	1.015765440894682e-14
1.5	1.8747643677333303e-14
1.6	3.450281877592943e-14
1.7	6.331237093081901e-14
1.8	1.1582959608513048e-13
1.9	2.1126019370036728e-13
2.0	3.8410725929446566e-13
2.1	6.961341427904357e-13
2.2	1.2574974551072843e-12
2.3	2.2639276126411266e-12
2.4	4.06186951123125e-12
2.5	7.262120447322797e-12
2.6	1.293719952338064e-11
2.7	2.296259660138955e-11
2.8	4.0604052759899674e-11
2.9	7.152344581255715e-11
3.0	1.2549323942068657e-10
3.1	2.193039583332193e-10
3.2	3.816694612476971e-10
3.3	6.614589197586269e-10
3.4	1.141436454657644e-9
3.5	1.9610650667791542e-9
3.6	3.3541370290648756e-9
3.7	5.710503090887793e-9
3.8	9.676717198951188e-9
3.9	1.631910200073256e-8
4.0	2.738624505608563e-8
4.1	4.572874751043721e-8
4.2	7.596583529386288e-8
4.3	1.255365468890937e-7
4.4	2.063452992263686e-7
4.5	3.3731856198979286e-7
4.6	5.483462806584267e-7
4.7	8.86309338785565e-7
4.8	1.424220675757424e-6
4.9	2.274969487023458e-6
5.0	3.6118025733570606e-6
5.1	5.698563558903763e-6
5.2	8.933910834121033e-6
5.3	1.3915331276026752e-5
5.4	2.1530848885211784e-5
5.5	3.308898463898195e-5
5.6	5.050083101499589e-5
5.7	7.653210130866524e-5
5.8	0.00011514767376142966
5.9	0.00017197634067976116
6.0	0.0002549289022196296
6.1	0.0003750079047389413
6.2	0.0005473514255141908
6.3	0.0007925552232588039
6.4	0.0011383158093258648
6.5	0.0016214296842377764
6.6	0.0022901689727625827
6.7	0.003207028699307254
6.8	0.004451803861666857
6.9	0.006124903767829506
7.0	0.008350746440470984
7.1	0.011280998741053191
7.2	0.015097342230223866
7.3	0.02001335782885656
7.4	0.02627504476089212
7.5	0.034159435161748394
7.6	0.04397075191350608
7.7	0.05603360158403384
7.8	0.07068281322772538
7.9	0.08824973890274691
8.0	0.10904512610610521
8.1	0.13333904654759188
8.2	0.16133879506105828
8.3	0.19316611579355583
8.4	0.22883551401709817
8.5	0.26823570488009096
8.6	0.31111636746422855
8.7	0.3570822555966861
8.8	0.4055963302196038
8.9	0.4559929199898686
9.0	0.5075010275824741
9.1	0.5592768633606424
9.2	0.610443627912806
9.3	0.6601356256314492
9.4	0.7075431191134989
9.5	0.7519540498877073
9.6	0.7927889264744709
9.7	0.8296258201849306
9.8	0.8622134423842139
9.9	0.8904715675844342
10.0	0.9144794327446478
10.1	0.9344539885957728
10.2	0.9507208289297605
10.3	0.9636811564710961
10.4	0.9737782104307963
10.5	0.9814662112846523
10.6	0.9871841712630499
10.7	0.9913360178331261
10.8	0.994277539587023
10.9	0.9963098306770307
11.0	0.9976782828314191
11.1	0.9985758027641037
11.2	0.9991488155409124
11.3	0.9995047082100991
11.4	0.9997196054622385
11.5	0.9998456766682764
11.6	0.9999174864760382
11.7	0.9999571724745777
11.8	0.9999784378263238
11.9	0.9999894780670008
12.0	0.9999950273521917
12.1	0.999997725853038
12.2	0.9999989943868443
12.3	0.9999995704031563
12.4	0.9999998228513002
12.5	0.9999999295496278
12.6	0.999999973003273
12.7	0.9999999900407273
12.8	0.9999999964662903
12.9	0.9999999987952124
13.0	0.9999999996056813
13.1	0.9999999998762304
13.2	0.9999999999627803
13.3	0.9999999999892879
13.4	0.9999999999970524
13.5	0.9999999999992254
13.6	0.9999999999998058
13.7	0.9999999999999536
13.8	0.9999999999999895
13.9	0.9999999999999977
14.0	0.9999999999999996
14.1	0.9999999999999999
14.2	1.0
14.3	1.0
14.4	1.0
14.5	1.0
14.6	1.0
14.7	1.0
14.8	1.0
14.9	1.0
15.0	1.0
15.1	1.0
15.2	1.0
15.3	1.0
15.4	1.0
15.5	1.0
15.6	1.0
15.7	1.0
15.8	1.0
15.9	1.0
16.0	1.0
16.1	1.0
16.2	1.0
16.3	1.0
16.4	1.0
16.5	1.0
16.6	1.0
16.7	1.0
16.8	1.0
16.9	1.0
17.0	1.0
17.1	1.0
17.2	1.0
17.3	1.0
17.4	1.0
17.5	1.0
17.6	1.0
17.7	1.0
17.8	1.0
17.9	1.0
18.0	1.0
18.1	1.0
18.2	1.0
18.3	1.0
18.4	1.0
18.5	1.0
18.6	1.0
18.7	1.0
18.8	1.0
18.9	1.0
19.0	1.0
19.1	1.0
19.2	1.0
19.3	1.0
19.4	1.0
19.5	1.0
19.6	1.0
19.7	1.0
19.8	1.0
19.9	1.0
20.0	1.0
20.1	1.0
20.2	1.0
20.3	1.0
20.4	1.0
20.5	1.0
20.6	1.0
20.7	1.0
20.8	1.0
20.9	1.0
21.0	1.0
21.1	1.0
21.2	1.0
21.3	1.0
21.4	1.0
21.5	1.0
21.6	1.0
21.7	1.0
21.8	1.0
21.9	1.0
22.0	1.0
22.1	1.0
22.2	1.0
22.3	1.0
22.4	1.0
22.5	1.0
22.6	1.0
22.7	1.0
22.8	1.0
22.9	1.0
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0


==> data/ecdf_nb_f_los.csv <==
0.0	0.0
0.1	0.0
0.2	0.0
0.3	0.0
0.4	0.0
0.5	0.0
0.6	0.0
0.7	0.0
0.8	0.0
0.9	0.0
1.0	0.0
1.1	0.0
1.2	0.0
1.3	0.0
1.4	0.0
1.5	0.0
1.6	0.0
1.7	0.0
1.8	0.0
1.9	0.0
2.0	0.0
2.1	0.0
2.2	0.0
2.3	0.0
2.4	0.0
2.5	0.0
2.6	0.0
2.7	0.0
2.8	0.0
2.9	0.0
3.0	0.0
3.1	0.0
3.2	0.0
3.3	0.0
3.4	0.0
3.5	0.0
3.6	0.0
3.7	0.0
3.8	0.0
3.9	0.0
4.0	0.0
4.1	0.0
4.2	0.0
4.3	0.0
4.4	0.0
4.5	0.0
4.6	0.0
4.7	0.0
4.8	0.0
4.9	0.0
5.0	0.0
5.1	0.0
5.2	0.0
5.3	0.0
5.4	0.0
5.5	0.0
5.6	0.0
5.7	0.0
5.8	0.0
5.9	0.0
6.0	0.0
6.1	0.0
6.2	0.0
6.3	0.0
6.4	0.0
6.5	0.0
6.6	0.0
6.7	0.0
6.8	0.0
6.9	0.0
7.0	0.0
7.1	0.0
7.2	0.0
7.3	0.0
7.4	0.0
7.5	0.0
7.6	0.0
7.7	0.0
7.8	0.0
7.9	0.0
8.0	0.0
8.1	0.0
8.2	0.0
8.3	0.0
8.4	0.0
8.5	0.0
8.6	0.0
8.7	0.0
8.8	0.0
8.9	0.0
9.0	0.0
9.1	0.0
9.2	0.0
9.3	0.0
9.4	0.0
9.5	0.0
9.6	0.0
9.7	0.0
9.8	0.0
9.9	0.0
10.0	0.0
10.1	0.0
10.2	0.0
10.3	0.0
10.4	0.0
10.5	0.0
10.6	0.0
10.7	0.0
10.8	0.0
10.9	0.0
11.0	0.0
11.1	0.0
11.2	0.0
11.3	0.0
11.4	0.0
11.5	0.0
11.6	0.0
11.7	0.0
11.8	0.0
11.9	0.0
12.0	0.0
12.1	0.0
12.2	0.0
12.3	0.0
12.4	0.0
12.5	0.0
12.6	0.0
12.7	0.0
12.8	0.0
12.9	0.0
13.0	0.0
13.1	2.747252747252747e-6
13.2	8.241758241758241e-6
13.3	1.510989010989011e-5
13.4	2.335164835164835e-5
13.5	4.2582417582417585e-5
13.6	7.417582417582417e-5
13.7	0.00014285714285714287
13.8	0.00022115384615384616
13.9	0.0003324175824175824
14.0	0.00047802197802197804
14.1	0.0007060439560439561
14.2	0.0009560439560439561
14.3	0.0012967032967032967
14.4	0.0016730769230769232
14.5	0.002179945054945055
14.6	0.0027774725274725275
14.7	0.003427197802197802
14.8	0.004170329670329671
14.9	0.0050151098901098905
15.0	0.0060082417582417585
15.1	0.007144230769230769
15.2	0.008395604395604396
15.3	0.00983653846153846
15.4	0.011348901098901099
15.5	0.013266483516483516
15.6	0.015178571428571428
15.7	0.01749175824175824
15.8	0.020256868131868132
15.9	0.023273351648351648
16.0	0.026858516483516483
16.1	0.030923076923076925
16.2	0.03561813186813187
16.3	0.04075961538461539
16.4	0.046706043956043955
16.5	0.05337362637362637
16.6	0.06073489010989011
16.7	0.0689065934065934
16.8	0.07795467032967034
16.9	0.0881978021978022
17.0	0.09941758241758242
17.1	0.1115
17.2	0.12457967032967034
17.3	0.1386813186813187
17.4	0.15413186813186813
17.5	0.17028846153846153
17.6	0.187489010989011
17.7	0.2050576923076923
17.8	0.22299175824175824
17.9	0.2419739010989011
18.0	0.26186401098901096
18.1	0.28158379120879123
18.2	0.3018269230769231
18.3	0.32211538461538464
18.4	0.34234752747252745
18.5	0.36280494505494504
18.6	0.3832445054945055
18.7	0.4032967032967033
18.8	0.4230425824175824
18.9	0.44269642857142855
19.0	0.46214560439560437
19.1	0.4814381868131868
19.2	0.5000288461538461
19.3	0.518364010989011
19.4	0.5367074175824176
19.5	0.5543914835164835
19.6	0.5721895604395605
19.7	0.5897774725274725
19.8	0.6069381868131868
19.9	0.6240164835164835
20.0	0.6414244505494505
20.1	0.6588461538461539
20.2	0.6758901098901099
20.3	0.6930892857142857
20.4	0.7102733516483517
20.5	0.727331043956044
20.6	0.7445041208791209
20.7	0.7614931318681318
20.8	0.7779587912087912
20.9	0.7945027472527473
21.0	0.8104807692307693
21.1	0.8259010989010989
21.2	0.8408021978021978
21.3	0.8551126373626373
21.4	0.8685604395604396
21.5	0.8809505494505494
21.6	0.8925934065934066
21.7	0.9032802197802198
21.8	0.9131620879120879
21.9	0.9222293956043957
22.0	0.9303282967032968
22.1	0.9377362637362637
22.2	0.9444532967032967
22.3	0.9506964285714286
22.4	0.9561263736263736
22.5	0.961059065934066
22.6	0.965331043956044
22.7	0.9691964285714286
22.8	0.9726304945054945
22.9	0.9757335164835165
23.0	0.9784381868131868
23.1	0.9807967032967033
23.2	0.9829065934065934
23.3	0.9846428571428572
23.4	0.9862074175824176
23.5	0.9876181318681319
23.6	0.9889038461538462
23.7	0.9901675824175824
23.8	0.9913076923076923
23.9	0.992353021978022
24.0	0.9931868131868132
24.1	0.9939546703296703
24.2	0.9947101648351648
24.3	0.995423076923077
24.4	0.996048076923077
24.5	0.9965865384615384
24.6	0.9971167582417583
24.7	0.9977046703296704
24.8	0.9981785714285715
24.9	0.9985934065934066
25.0	0.9988392857142857
25.1	0.9990563186813187
25.2	0.9992307692307693
25.3	0.9994354395604396
25.4	0.9996043956043956
25.5	0.999706043956044
25.6	0.9998090659340659
25.7	0.9998832417582417
25.8	0.9999285714285714
25.9	0.9999697802197802
26.0	0.9999903846153846
26.1	1.0
26.2	1.0
26.3	1.0
26.4	1.0
26.5	1.0
26.6	1.0
26.7	1.0
26.8	1.0
26.9	1.0
27.0	1.0
27.1	1.0
27.2	1.0
27.3	1.0
27.4	1.0
27.5	1.0
27.6	1.0
27.7	1.0
27.8	1.0
27.9	1.0
28.0	1.0
28.1	1.0
28.2	1.0
28.3	1.0
28.4	1.0
28.5	1.0
28.6	1.0
28.7	1.0
28.8	1.0
28.9	1.0
29.0	1.0
29.1	1.0
29.2	1.0
29.3	1.0
29.4	1.0
29.5	1.0
29.6	1.0
29.7	1.0
29.8	1.0
29.9	1.0
30.0	1.0


==> data/ecdf_nb_f_nlos.csv <==
0.0	0.0
0.1	0.0
0.2	0.0
0.3	0.0
0.4	0.0
0.5	0.0
0.6	0.0
0.7	0.0
0.8	0.0
0.9	0.0
1.0	0.0
1.1	0.0
1.2	0.0
1.3	0.0
1.4	0.0
1.5	0.0
1.6	0.0
1.7	0.0
1.8	0.0
1.9	0.0
2.0	0.0
2.1	0.0
2.2	0.0
2.3	0.0
2.4	0.0
2.5	0.0
2.6	0.0
2.7	0.0
2.8	0.0
2.9	0.0
3.0	0.0
3.1	0.0
3.2	0.0
3.3	0.0
3.4	0.0
3.5	0.0
3.6	0.0
3.7	0.0
3.8	0.0
3.9	0.0
4.0	0.0
4.1	0.0
4.2	0.0
4.3	0.0
4.4	0.0
4.5	0.0
4.6	0.0
4.7	0.0
4.8	0.0
4.9	0.0
5.0	0.0
5.1	0.0
5.2	0.0
5.3	0.0
5.4	0.0
5.5	0.0
5.6	0.0
5.7	0.0
5.8	0.0
5.9	0.0
6.0	0.0
6.1	0.0
6.2	0.0
6.3	0.0
6.4	0.0
6.5	0.0
6.6	0.0
6.7	0.0
6.8	0.0
6.9	0.0
7.0	0.0
7.1	0.0
7.2	0.0
7.3	0.0
7.4	0.0
7.5	0.0
7.6	0.0
7.7	0.0
7.8	0.0
7.9	0.0
8.0	0.0
8.1	0.0
8.2	0.0
8.3	0.0
8.4	0.0
8.5	0.0
8.6	0.0
8.7	0.0
8.8	6.868131868131868e-6
8.9	1.2362637362637363e-5
9.0	1.6483516483516482e-5
9.1	2.0604395604395604e-5
9.2	2.4725274725274727e-5
9.3	3.1593406593406595e-5
9.4	3.2967032967032964e-5
9.5	3.846153846153846e-5
9.6	5.21978021978022e-5
9.7	7.28021978021978e-5
9.8	9.478021978021978e-5
9.9	0.00013324175824175823
10.0	0.00017582417582417582
10.1	0.00021291208791208793
10.2	0.00025
10.3	0.0002912087912087912
10.4	0.0003447802197802198
10.5	0.0004120879120879121
10.6	0.0004739010989010989
10.7	0.000614010989010989
10.8	0.0007692307692307692
10.9	0.0009217032967032967
11.0	0.00110989010989011
11.1	0.0013186813186813187
11.2	0.0016153846153846153
11.3	0.001907967032967033
11.4	0.0022486263736263734
11.5	0.0026593406593406594
11.6	0.0031565934065934066
11.7	0.003771978021978022
11.8	0.004528846153846154
11.9	0.005333791208791209
12.0	0.006317307692307692
12.1	0.007289835164835165
12.2	0.008383241758241759
12.3	0.009559065934065934
12.4	0.010896978021978022
12.5	0.012425824175824177
12.6	0.014134615384615384
12.7	0.016089285714285716
12.8	0.018115384615384617
12.9	0.020171703296703297
13.0	0.022403846153846153
13.1	0.02478708791208791
13.2	0.02740934065934066
13.3	0.030309065934065935
13.4	0.03336813186813187
13.5	0.036693681318681316
13.6	0.04032142857142857
13.7	0.04424038461538461
13.8	0.048274725274725275
13.9	0.052467032967032964
14.0	0.057104395604395605
14.1	0.06196840659340659
14.2	0.06706730769230769
14.3	0.07241895604395604
14.4	0.0780989010989011
14.5	0.08413736263736264
14.6	0.09036263736263736
14.7	0.09691346153846153
14.8	0.10362225274725274
14.9	0.11035851648351648
15.0	0.11761538461538462
15.1	0.1251043956043956
15.2	0.13271703296703297
15.3	0.1405782967032967
15.4	0.14853434065934065
15.5	0.15716895604395603
15.6	0.166114010989011
15.7	0.17523214285714286
15.8	0.1845934065934066
15.9	0.19414972527472527
16.0	0.20396016483516483
16.1	0.21383241758241758
16.2	0.22423351648351647
16.3	0.23458791208791208
16.4	0.24512225274725274
16.5	0.2561826923076923
16.6	0.2673516483516484
16.7	0.2787129120879121
16.8	0.29003296703296705
16.9	0.3014258241758242
17.0	0.31318131868131865
17.1	0.3250947802197802
17.2	0.3371112637362637
17.3	0.3493956043956044
17.4	0.3615137362637363
17.5	0.3737486263736264
17.6	0.3860892857142857
17.7	0.3986826923076923
17.8	0.41142307692307695
17.9	0.4240879120879121
18.0	0.4371964285714286
18.1	0.4503763736263736
18.2	0.463771978021978
18.3	0.47694642857142855
18.4	0.49030769230769233
18.5	0.5039945054945055
18.6	0.5175123626373627
18.7	0.5305741758241759
18.8	0.5439835164835165
18.9	0.5573379120879121
19.0	0.5704835164835165
19.1	0.5839876373626374
19.2	0.5971744505494505
19.3	0.6104684065934066
19.4	0.623793956043956
19.5	0.6365755494505495
19.6	0.6489711538461539
19.7	0.6613021978021978
19.8	0.6734931318681319
19.9	0.6850782967032967
20.0	0.6970219780219781
20.1	0.7083763736263736
20.2	0.7194285714285714
20.3	0.7298406593406593
20.4	0.7400947802197803
20.5	0.7501442307692308
20.6	0.7598090659340659
20.7	0.769271978021978
20.8	0.7788585164835164
20.9	0.7878118131868131
21.0	0.7964244505494505
21.1	0.8048214285714286
21.2	0.8128351648351648
21.3	0.8206002747252747
21.4	0.828
21.5	0.8352994505494505
21.6	0.842217032967033
21.7	0.8487967032967033
21.8	0.8550412087912088
21.9	0.8613159340659341
22.0	0.8672472527472528
22.1	0.872875
22.2	0.8782898351648352
22.3	0.8835934065934066
22.4	0.8885494505494506
22.5	0.8933818681318682
22.6	0.8981098901098901
22.7	0.9025837912087912
22.8	0.9069340659340659
22.9	0.9111016483516483
23.0	0.9149848901098901
23.1	0.9186071428571428
23.2	0.922315934065934
23.3	0.9259986263736264
23.4	0.9294945054945055
23.5	0.9330521978021978
23.6	0.9363516483516483
23.7	0.939804945054945
23.8	0.9430151098901098
23.9	0.9460412087912088
24.0	0.9489766483516483
24.1	0.9518241758241758
24.2	0.9547829670329671
24.3	0.9576469780219781
24.4	0.9603543956043956
24.5	0.962820054945055
24.6	0.9653021978021978
24.7	0.9676414835164835
24.8	0.9699725274725275
24.9	0.9721854395604396
25.0	0.9743667582417582
25.1	0.9765247252747252
25.2	0.9785247252747252
25.3	0.9803228021978022
25.4	0.9820576923076924
25.5	0.9836510989010989
25.6	0.9852252747252748
25.7	0.98675
25.8	0.9881648351648352
25.9	0.9894862637362637
26.0	0.9906909340659341
26.1	0.9916799450549451
26.2	0.9925357142857143
26.3	0.993385989010989
26.4	0.9942293956043956
26.5	0.9949464285714286
26.6	0.9956538461538461
26.7	0.9962486263736263
26.8	0.996782967032967
26.9	0.9972953296703296
27.0	0.9977074175824175
27.1	0.9980467032967033
27.2	0.9983035714285714
27.3	0.9985041208791209
27.4	0.9986840659340659
27.5	0.9988763736263736
27.6	0.9990357142857142
27.7	0.9991868131868132
27.8	0.9993324175824175
27.9	0.999440934065934
28.0	0.9995315934065934
28.1	0.9996071428571428
28.2	0.9996675824175825
28.3	0.9997129120879121
28.4	0.9997843406593406
28.5	0.9998310439560439
28.6	0.9998598901098901
28.7	0.9998928571428571
28.8	0.9999258241758242
28.9	0.9999409340659341
29.0	0.9999697802197802
29.1	0.9999807692307693
29.2	0.9999903846153846
29.3	0.9999958791208792
29.4	1.0
29.5	1.0
29.6	1.0
29.7	1.0
29.8	1.0
29.9	1.0
30.0	1.0


==> data/ecdf_nb_s_los.csv <==
-40.0	0.00012352298239395014
-39.9	0.00012666902989483635
-39.8	0.00012990369845208556
-39.7	0.00013325652841781875
-39.6	0.00013632872503840246
-39.5	0.00014006557958170862
-39.4	0.00014321162708259483
-39.3	0.00014659399740044903
-39.2	0.0001500502185986057
-39.1	0.0001532996573319154
-39.0	0.00015640139430462012
-38.9	0.0001598871558548978
-38.8	0.00016352061916578045
-38.7	0.00016684390877939266
-38.6	0.00017075800543542478
-38.5	0.00017448008980267045
-38.4	0.00017842372681082358
-38.3	0.00018241167434715822
-38.2	0.0001868131868131868
-38.1	0.00019083067470164244
-38.0	0.0001954241994564575
-37.9	0.00020023927685218008
-37.8	0.00020502481389578163
-37.7	0.0002097955807633227
-37.6	0.00021466973886328724
-37.5	0.00021979498995628027
-37.4	0.0002249202410492733
-37.3	0.00023072492024104926
-37.2	0.00023627850643979676
-37.1	0.00024155145929339477
-37.0	0.0002470016542597188
-36.9	0.00025268817204301074
-36.8	0.0002586848635235732
-36.7	0.0002649326479971641
-36.6	0.0002715496868722675
-36.5	0.00027807810469100794
-36.4	0.0002845474418055063
-36.3	0.00029082476663121827
-36.2	0.00029795876166843906
-36.1	0.0003043394777265745
-36.0	0.0003111485288904644
-35.9	0.00031823821339950373
-35.8	0.00032571192248611605
-35.7	0.0003330674701642444
-35.6	0.0003404377880184332
-35.5	0.00034850230414746545
-35.4	0.00035684745362164717
-35.3	0.0003651778329197684
-35.2	0.0003735968332742526
-35.1	0.0003829906652487298
-35.0	0.0003921924849344204
-34.9	0.00040134999409192955
-34.8	0.0004109801488833747
-34.7	0.0004203592106817913
-34.6	0.00043015183740990193
-34.5	0.000440372799243767
-34.4	0.00045159813304974597
-34.3	0.00046261668439087796
-34.2	0.00047261609358383554
-34.1	0.0004837232659813305
-34.0	0.0004950815313718539
-33.9	0.0005057899090157154
-33.8	0.0005173844972232069
-33.7	0.0005283882783882784
-33.6	0.0005402634999409193
-33.5	0.0005524636653668911
-33.4	0.000565579581708614
-33.3	0.0005797884910788137
-33.2	0.0005928010161881129
-33.1	0.0006063304974595297
-33.0	0.0006211745244003308
-32.9	0.0006369786127850644
-32.8	0.0006522066643034385
-32.7	0.0006667552877230296
-32.6	0.0006823821339950372
-32.5	0.0006979498995628028
-32.4	0.0007145515774548033
-32.3	0.0007318917641498286
-32.2	0.0007495125841900036
-32.1	0.000766557367363819
-32.0	0.0007847985347985348
-31.9	0.0008028329197684037
-31.8	0.0008213399503722085
-31.7	0.0008407184213635827
-31.6	0.0008596685572492024
-31.5	0.0008789436370081531
-31.4	0.0008995480326125487
-31.3	0.0009212011107172397
-31.2	0.0009416282642089093
-31.1	0.0009647435897435898
-31.0	0.0009881100082712985
-30.9	0.0010110628618693134
-30.8	0.0010347394540942928
-30.7	0.001057825239276852
-30.6	0.0010821074087203118
-30.5	0.0011074234904880067
-30.4	0.0011331826775375163
-30.3	0.0011593258891645988
-30.2	0.001184863523573201
-30.1	0.0012126314545669384
-30.0	0.0012408572610185513
-29.9	0.0012694227815195558
-29.8	0.0012987415809996455
-29.7	0.0013287841191066997
-29.6	0.0013602889046437435
-29.5	0.0013918380007089685
-29.4	0.001424878884556304
-29.3	0.001457786836819095
-29.2	0.0014911822048918823
-29.1	0.0015259955098664776
-29.0	0.0015628323289613613
-28.9	0.0015998907006971523
-28.8	0.0016368013706723383
-28.7	0.0016739779038166135
-28.6	0.0017118043247075505
-28.5	0.0017527767930993737
-28.4	0.0017936754106108945
-28.3	0.001835519319390287
-28.2	0.0018768610421836228
-28.1	0.0019205364527945174
-28.0	0.0019649356020323763
-27.9	0.0020108856197565876
-27.8	0.002058327425262909
-27.7	0.002106522509748316
-27.6	0.002154451731064634
-27.5	0.0022060882665721373
-27.4	0.0022567647406357082
-27.3	0.002309184095474418
-27.2	0.0023639666784828076
-27.1	0.0024183209263854426
-27.0	0.0024735909252038284
-26.9	0.0025307810469100793
-26.8	0.0025903048564338885
-26.7	0.0026480857851825593
-26.6	0.002709810350939383
-26.5	0.0027723472763795344
-26.4	0.0028365384615384615
-26.3	0.002901719248493442
-26.2	0.0029688792390405293
-26.1	0.0030376639489542714
-26.0	0.003110554767812832
-25.9	0.0031843761077632047
-25.8	0.003256543187994801
-25.7	0.003332786836819095
-25.6	0.0034086464610658157
-25.5	0.0034878146047500887
-25.4	0.0035696266099491908
-25.3	0.0036518817204301075
-25.2	0.0037362637362637363
-25.1	0.003822802197802198
-25.0	0.0039124719366654855
-24.9	0.004002762022923313
-24.8	0.00409448481625901
-24.7	0.004189900153609831
-24.6	0.004286999291031549
-24.5	0.004386683209263854
-24.4	0.004489158690771594
-24.3	0.004594026940801134
-24.2	0.004700638071605813
-24.1	0.004808002481389578
-24.0	0.004919753633463311
-23.9	0.005033971404939147
-23.8	0.005149415101028005
-23.7	0.005269023986765922
-23.6	0.0053893861514829255
-23.5	0.005512466028595061
-23.4	0.005642901453385325
-23.3	0.005774740044901335
-23.2	0.005908735082122179
-23.1	0.006047353184449959
-23.0	0.006186931348221671
-22.9	0.006329020441923668
-22.8	0.006474875930521092
-22.7	0.006627909724683918
-22.6	0.006780987829374926
-22.5	0.006940594351884675
-22.4	0.0071039524991137895
-22.3	0.00726924553940683
-22.2	0.0074364882429398555
-22.1	0.00760870849580527
-22.0	0.007785167789200047
-21.9	0.007968421363582653
-21.8	0.00815136476426799
-21.7	0.008340260545905706
-21.6	0.008534119106699751
-21.5	0.00873103509393832
-21.4	0.008931806097128677
-21.3	0.009139327070778684
-21.2	0.009349639607704123
-21.1	0.009567440623892236
-21.0	0.009787279924376698
-20.9	0.010016335814722912
-20.8	0.01024731182795699
-20.7	0.010486632990665249
-20.6	0.01072691421481744
-20.5	0.010976485879711687
-20.4	0.011228007207845917
-20.3	0.01149228996809642
-20.2	0.011759969868840836
-20.1	0.01203230237504431
-20.0	0.01231043956043956
-19.9	0.012596596951435661
-19.8	0.01288717062507385
-19.7	0.013185173697270472
-19.6	0.013488656504785536
-19.5	0.013798741580999646
-19.4	0.014121957343731537
-19.3	0.014448983811887037
-19.2	0.01478048564338887
-19.1	0.015121085903343968
-19.0	0.01546920418291386
-18.9	0.01582373271889401
-18.8	0.01618569065343259
-18.7	0.01655599373744535
-18.6	0.016937315372799244
-18.5	0.017328222852416402
-18.4	0.01772834692189531
-18.3	0.01813779097246839
-18.2	0.01855713104100201
-18.1	0.01898546614675647
-18.0	0.019426680846035684
-17.9	0.019875162471936665
-17.8	0.02033269821576273
-17.7	0.02080067647406357
-17.6	0.02127697034148647
-17.5	0.02176629150419473
-17.4	0.02226568592697625
-17.3	0.022776748788845565
-17.2	0.023299805033676003
-17.1	0.023834884201819687
-17.0	0.02438148410729056
-16.9	0.024939545669384378
-16.8	0.02551360333215172
-16.7	0.026102593642916224
-16.6	0.026703680727874275
-16.5	0.027320291267871912
-16.4	0.027947698806569773
-16.3	0.028585918114143922
-16.2	0.02924295462601914
-16.1	0.029909724683918233
-16.0	0.03059274193548387
-15.9	0.03129042597187758
-15.8	0.032007178305565404
-15.7	0.032737725983693726
-15.6	0.03348666253101737
-15.5	0.034250827129859385
-15.4	0.03502884615384615
-15.3	0.035829168143684274
-15.2	0.036644777265745006
-15.1	0.03747551104809169
-15.0	0.03833383551931939
-14.9	0.039208362873685454
-14.8	0.040091176296821456
-14.7	0.04099955689471819
-14.6	0.04193013706723384
-14.5	0.04288276911260782
-14.4	0.04385788136594588
-14.3	0.04484900449013352
-14.2	0.04586316908897554
-14.1	0.04689852889046438
-14.0	0.047963931230060264
-13.9	0.04904888928276025
-13.8	0.05014535330261137
-13.7	0.05128271593997401
-13.6	0.052438009571074085
-13.5	0.05361792508566702
-13.4	0.05482405766276734
-13.3	0.056054605340895666
-13.2	0.05730834219543897
-13.1	0.05859919650242231
-13.0	0.05992192484934421
-12.9	0.06126090038993265
-12.8	0.06263377348457994
-12.7	0.06403386801370672
-12.6	0.06546339950372208
-12.5	0.06693201287959352
-12.4	0.06842690239867659
-12.3	0.0699401364764268
-12.2	0.07149856729292213
-12.1	0.0730936281460475
-12.0	0.07471221788963725
-11.9	0.07636350880302493
-11.8	0.07805405884438142
-11.7	0.07977986529599433
-11.6	0.08155299539170507
-11.5	0.08335894481862224
-11.4	0.08519306097128677
-11.3	0.08708302315963606
-11.2	0.0889959234314073
-11.1	0.0909541238331561
-11.0	0.09294109653787073
-10.9	0.09497942514474772
-10.8	0.09706546142030013
-10.7	0.09917690239867659
-10.6	0.10133890168970815
-10.5	0.10354537398085785
-10.4	0.10579544783173815
-10.3	0.10809455866713931
-10.2	0.11044289849935011
-10.1	0.11283733605104573
-10.0	0.1152742673992674
-9.9	0.11777081117806924
-9.8	0.12030203533026114
-9.7	0.12288960770412383
-9.6	0.12552812241521918
-9.5	0.1281994859978731
-9.4	0.13094586730473828
-9.3	0.1337376225924613
-9.2	0.1365845444877703
-9.1	0.13947503840245776
-9.0	0.14243170270589625
-8.9	0.14545985466146757
-8.8	0.1485397170034267
-8.7	0.15168024045846626
-8.6	0.15488052404584662
-8.5	0.15812680196147938
-8.4	0.16143214581117807
-8.3	0.16480063216353538
-8.2	0.16822582122178897
-8.1	0.17172171511284415
-8.0	0.17527262790972467
-7.9	0.1788840836582772
-7.8	0.18256754401512465
-7.7	0.18630565402339597
-7.6	0.1901173342786246
-7.5	0.19398475717830557
-7.4	0.19792781814959234
-7.3	0.20193631100082712
-7.2	0.2060133079286305
-7.1	0.21017907361455748
-7.0	0.21439132104454686
-6.9	0.21868744830438377
-6.8	0.22303933297884912
-6.7	0.2274730001181614
-6.6	0.23197601323407774
-6.5	0.23654069183504667
-6.4	0.24118502599550987
-6.3	0.2458998286659577
-6.2	0.2506976840363937
-6.1	0.2555581501831502
-6.0	0.26049576095947063
-5.9	0.26548794753633465
-5.8	0.27056126669029895
-5.7	0.27571243944227813
-5.6	0.280936768876285
-5.5	0.28623348694316436
-5.4	0.29160347985347984
-5.3	0.2970544724093111
-5.2	0.30257826716294456
-5.1	0.3081693105281815
-5.0	0.31384909311118986
-4.9	0.31958228465083305
-4.8	0.3254019703414865
-4.7	0.3312970725511048
-4.6	0.33724423963133643
-4.5	0.3432725245184923
-4.4	0.34936528122415217
-4.3	0.35555165130568356
-4.2	0.36182136949072435
-4.1	0.368145515774548
-4.0	0.3745391114262082
-3.9	0.38099841959116154
-3.8	0.38754410374571663
-3.7	0.3941539347749025
-3.6	0.4008267753751625
-3.5	0.40755027767930996
-3.4	0.4143407479617157
-3.3	0.4211890287132223
-3.2	0.4280909842845327
-3.1	0.435072757887274
-3.0	0.4421131986293277
-2.9	0.44918917641498285
-2.8	0.45632398381188705
-2.7	0.46352855075032495
-2.6	0.4707605311355311
-2.5	0.47805572787427625
-2.4	0.48537816081767693
-2.3	0.49275651364764267
-2.2	0.5001597837646224
-2.1	0.5076209677419354
-2.0	0.5150864793808342
-1.9	0.5225904673283706
-1.8	0.5301321487652133
-1.7	0.5377184804442869
-1.6	0.5453249734136831
-1.5	0.5529507266926622
-1.4	0.5605892118634054
-1.3	0.5682315668202765
-1.2	0.5759000059080704
-1.1	0.5835871440387569
-1.0	0.5912715496868722
-0.9	0.5989725570128795
-0.8	0.6066641261963842
-0.7	0.6143504962779156
-0.6	0.6220433652369136
-0.5	0.6297150094529127
-0.4	0.6373768019614794
-0.3	0.6450304561030368
-0.2	0.6526598428453267
-0.1	0.6602855518137776
0.0	0.6678634201819685
0.1	0.6754247311827957
0.2	0.6829406386624128
0.3	0.6904290440742054
0.4	0.6978773041474654
0.5	0.7052726574500768
0.6	0.7126071280869668
0.7	0.7198986027413447
0.8	0.7271273927685218
0.9	0.7343040736145575
1.0	0.7414061355311355
1.1	0.7484578016069952
1.2	0.7554208318563157
1.3	0.7623302906770649
1.4	0.7691394600023632
1.5	0.7758734343613376
1.6	0.7825379150419473
1.7	0.7891196975067942
1.8	0.7955985466146757
1.9	0.8019946531962661
2.0	0.8083109860569538
2.1	0.8145196591043365
2.2	0.8206166696207019
2.3	0.8266176001417936
2.4	0.8325004135649297
2.5	0.8382685365709559
2.6	0.8439184833983221
2.7	0.8494767074323526
2.8	0.8549191332860687
2.9	0.8602530426562685
3.0	0.8654736352357321
3.1	0.8705950165425972
3.2	0.875591043365237
3.3	0.880474610067352
3.4	0.8852367659222498
3.5	0.8898814397967624
3.6	0.8944306983339242
3.7	0.8988446472881957
3.8	0.9031409813304975
3.9	0.9073070571901217
4.0	0.9113653993855607
4.1	0.9153010900389933
4.2	0.919110347985348
4.3	0.9228014445232187
4.4	0.9263748079877112
4.5	0.9298385767458348
4.6	0.933187994800898
4.7	0.9364207727756115
4.8	0.9395440889755405
4.9	0.9425422574737091
5.0	0.945445557131041
5.1	0.9482300898026704
5.2	0.9509253515301902
5.3	0.9535193637008154
5.4	0.9560096596951436
5.5	0.9583792833510576
5.6	0.9606623980857851
5.7	0.9628495214462957
5.8	0.9649540204419237
5.9	0.9669582004017487
6.0	0.9688710859033439
6.1	0.9706944493678364
6.2	0.9724419679782583
6.3	0.9740930816495332
6.4	0.975676503603923
6.5	0.977179206546142
6.6	0.9786131690889756
6.7	0.9799674169916105
6.8	0.9812610185513412
6.9	0.9824819508448541
7.0	0.9836395338532435
7.1	0.984729469455276
7.2	0.9857618604513766
7.3	0.9867354956871086
7.4	0.9876482925676474
7.5	0.9885071635353894
7.6	0.9893268639962188
7.7	0.9900953119461184
7.8	0.9908100112253339
7.9	0.9914795728465083
8.0	0.9921126669029895
8.1	0.9926976544960416
8.2	0.9932418616329907
8.3	0.9937596449249675
8.4	0.9942389223679546
8.5	0.9946866802552287
8.6	0.995106921304502
8.7	0.9954946975067943
8.8	0.9958583687817559
8.9	0.9961937256292095
9.0	0.996499276261373
9.1	0.9967855222734255
9.2	0.9970514297530426
9.3	0.9973013706723384
9.4	0.9975295108117689
9.5	0.9977407834101383
9.6	0.9979405648115326
9.7	0.9981216028595061
9.8	0.9982896726928985
9.9	0.9984467535153019
10.0	0.9985916194021033


==> data/ecdf_nb_s_nlos.csv <==
-40.0	0.00017465733191539644
-39.9	0.00017879298121233606
-39.8	0.00018291386033321517
-39.7	0.0001869904289259128
-39.6	0.00019103745716648942
-39.5	0.00019515833628736855
-39.4	0.00019954507857733664
-39.3	0.00020452262790972468
-39.2	0.00020942632636181024
-39.1	0.00021444818622237978
-39.0	0.00021978021978021978
-38.9	0.0002249793217535153
-38.8	0.00023068060971286777
-38.7	0.00023658868013706722
-38.6	0.0002423490488006617
-38.5	0.00024807987711213515
-38.4	0.0002542833510575446
-38.3	0.000260752688172043
-38.2	0.000266468746307456
-38.1	0.00027315963606286186
-38.0	0.0002798062152900863
-37.9	0.00028636417346094764
-37.8	0.000293276615857261
-37.7	0.00030086848635235735
-37.6	0.0003078252392768522
-37.5	0.0003148853834337705
-37.4	0.0003218569065343259
-37.3	0.0003297294103745717
-37.2	0.00033822226160935836
-37.1	0.00034600614439324117
-37.0	0.0003542626728110599
-36.9	0.0003630213872149356
-36.8	0.0003716767103863878
-36.7	0.00038095238095238096
-36.6	0.0003893566111308047
-36.5	0.0003980562448304384
-36.4	0.00040737622592461304
-36.3	0.0004170506912442396
-36.2	0.00042665130568356375
-36.1	0.0004370790499822758
-36.0	0.0004469602977667494
-35.9	0.0004578459175233369
-35.8	0.0004682441214699279
-35.7	0.0004791888219307574
-35.6	0.0004897494978140139
-35.5	0.0005008714403875695
-35.4	0.0005126137303556658
-35.3	0.0005243117097955808
-35.2	0.0005364232541651896
-35.1	0.0005486825002954035
-35.0	0.0005612666902989484
-34.9	0.0005741905943518847
-34.8	0.0005881927212572374
-34.7	0.0006022391586907716
-34.6	0.0006160345031312773
-34.5	0.000630656977431171
-34.4	0.0006448511166253102
-34.3	0.0006594292803970223
-34.2	0.0006751742880775138
-34.1	0.0006904466501240694
-34.0	0.000706368899917287
-33.9	0.0007229705778092875
-33.8	0.0007391734609476545
-33.7	0.0007565284178187405
-33.6	0.0007741196975067943
-33.5	0.0007920802315963606
-33.4	0.0008105134113198629
-33.3	0.0008293010752688172
-33.2	0.0008491078813659459
-33.1	0.000869047619047619
-33.0	0.0008885442514474772
-32.9	0.0009091634172279334
-32.8	0.0009303143093465674
-32.7	0.0009514208909370199
-32.6	0.0009741817322462484
-32.5	0.0009973118279569893
-32.4	0.0010196443341604633
-32.3	0.0010427744298712042
-32.2	0.001067411083540116
-32.1	0.001091442159990547
-32.0	0.0011170831856315727
-31.9	0.0011419561621174525
-31.8	0.001169635472054827
-31.7	0.0011966944345976605
-31.6	0.0012246543778801843
-31.5	0.0012539288668320927
-31.4	0.0012826863996218834
-31.3	0.0013128470991374218
-31.2	0.0013434065934065935
-31.1	0.0013753692544015124
-31.0	0.001406814959234314
-30.9	0.0014394275079758951
-30.8	0.0014726456339359565
-30.7	0.001505775138839655
-30.6	0.0015405145929339478
-30.5	0.001576568592697625
-30.4	0.0016123124187640318
-30.3	0.0016513795344440506
-30.2	0.0016888810114616566
-30.1	0.0017281105990783411
-30.0	0.0017676503603922958
-29.9	0.0018081206427980623
-29.8	0.0018500974831619993
-29.7	0.0018931525463783529
-29.6	0.0019373153727992437
-29.5	0.0019826893536570955
-29.4	0.0020290677064870614
-29.3	0.0020754312891409664
-29.2	0.002123729764858797
-29.1	0.002173726810823585
-29.0	0.0022237090866123123
-28.9	0.002275611485288905
-28.8	0.002327750206782465
-28.7	0.0023808489897199575
-28.6	0.002435513411319863
-28.5	0.0024906209382015835
-28.4	0.0025492437669857025
-28.3	0.0026078222852416403
-28.2	0.0026692366773011936
-28.1	0.0027322462483752807
-28.0	0.0027962158808933
-27.9	0.0028602298239395014
-27.8	0.002924834574028122
-27.7	0.0029925262909133877
-27.6	0.0030607054236086494
-27.5	0.0031326214108472173
-27.4	0.003204419236677301
-27.3	0.003279525581944937
-27.2	0.0033560646342904407
-27.1	0.0034365325534680374
-27.0	0.003516527827011698
-26.9	0.003597187758478081
-26.8	0.0036806097128677774
-26.7	0.0037650951199338298
-26.6	0.0038523277797471345
-26.5	0.003941510102800426
-26.4	0.004034916696207019
-26.3	0.004127496159754224
-26.2	0.004222867186576864
-26.1	0.004321221788963724
-26.0	0.004418675410610895
-25.9	0.004519289849935011
-25.8	0.004623862696443342
-25.7	0.004729676237740754
-25.6	0.004840615030131159
-25.5	0.004953400094529127
-25.4	0.00506783941864587
-25.3	0.0051849078341013825
-25.2	0.005305816495332624
-25.1	0.005429295167198393
-25.0	0.005555890346212927
-24.9	0.005684893063925322
-24.8	0.005815978376462247
-24.7	0.005952425262909134
-24.6	0.006089950372208437
-24.5	0.006231182795698924
-24.4	0.006375354484225452
-24.3	0.0065211361219425735
-24.2	0.00667359387923904
-24.1	0.006829419236677301
-24.0	0.00698664776084131
-23.9	0.0071463724447595415
-23.8	0.007314235495687108
-23.7	0.007483102918586789
-23.6	0.0076560321399031074
-23.5	0.007834987593052109
-23.4	0.008011727519792036
-23.3	0.008198481625900981
-23.2	0.008390360983102918
-23.1	0.008584706959706959
-23.0	0.008783277206664303
-22.9	0.008987652132813424
-22.8	0.009195261727519792
-22.7	0.009403772302965852
-22.6	0.009621233605104572
-22.5	0.009844721139075977
-22.4	0.010070763913505849
-22.3	0.010302936311000828
-22.2	0.010540529363110009
-22.1	0.010786349403284887
-22.0	0.011036231241876403
-21.9	0.01129144511402576
-21.8	0.011552050100437198
-21.7	0.011817381543187995
-21.6	0.012089994682736619
-21.5	0.012367777383906417
-21.4	0.012652029422190713
-21.3	0.01294461183977313
-21.2	0.013245879120879121
-21.1	0.013552699988183859
-21.0	0.013866152664539761
-20.9	0.014183416046319272
-20.8	0.014508788254755997
-20.7	0.01484569597069597
-20.6	0.015193193902871322
-20.5	0.01553790027177124
-20.4	0.015894732955216827
-20.3	0.01626131395486234
-20.2	0.016634836937256293
-20.1	0.01701897967623774
-20.0	0.017412531017369726
-19.9	0.017809627200756233
-19.8	0.01821986884083658
-19.7	0.018632724802079642
-19.6	0.019059198865650478
-19.5	0.01949642561739336
-19.4	0.019946827366182206
-19.3	0.020404200638071607
-19.2	0.020868634054117926
-19.1	0.021341944345976603
-19.0	0.021829611248966086
-18.9	0.02232668675410611
-18.8	0.02283944818622238
-18.7	0.02336222379770767
-18.6	0.02389962188349285
-18.5	0.02444821576273189
-18.4	0.02501091516010871
-18.3	0.02558167907361456
-18.2	0.026166548505258184
-18.1	0.026765449604159282
-18.0	0.02737640316672575
-17.9	0.02799645515774548
-17.8	0.028637776202292332
-17.7	0.029291312182441215
-17.6	0.029961036275552404
-17.5	0.030641483516483516
-17.4	0.03134413033203356
-17.3	0.03205337941628264
-17.2	0.0327824943873331
-17.1	0.03352784178187404
-17.0	0.034293350466737565
-16.9	0.035068622237977076
-16.8	0.03586836819094884
-16.7	0.03667914746543779
-16.6	0.03751131395486234
-16.5	0.03836653668911733
-16.4	0.03923404820985466
-16.3	0.04011867836464611
-16.2	0.04102376521328134
-16.1	0.04194416873449131
-16.0	0.04289489542715349
-15.9	0.04386346449249675
-15.8	0.0448553704360156
-15.7	0.0458594470046083
-15.6	0.04688683091102446
-15.5	0.047936414392059555
-15.4	0.04901053113553114
-15.3	0.050104070660522276
-15.2	0.05122202528654141
-15.1	0.05236643329788491
-15.0	0.053533986175115206
-14.9	0.05473223147819922
-14.8	0.05596015006498877
-14.7	0.057205704241994566
-14.6	0.05847539288668321
-14.5	0.05977289377289377
-14.4	0.06109600614439324
-14.3	0.06245651660167789
-14.2	0.06383878352829966
-14.1	0.06525172811059908
-14.0	0.06669666489424554
-13.9	0.0681725599669148
-13.8	0.06968050632163536
-13.7	0.07121530485643389
-13.6	0.07277977667493797
-13.5	0.07437251861042184
-13.4	0.07599939442278152
-13.3	0.0776634024577573
-13.2	0.07936083540115799
-13.1	0.08108832565284178
-13.0	0.08286073200992555
-12.9	0.08465557426444523
-12.8	0.0864978287841191
-12.7	0.08837138130686517
-12.6	0.09028730946472882
-12.5	0.09224311709795581
-12.4	0.09423539229587617
-12.3	0.09626268758123596
-12.2	0.09833086671393124
-12.1	0.10043995923431408
-12.0	0.1025824471227697
-11.9	0.10475466737563512
-11.8	0.10697557012879594
-11.7	0.10925025109299302
-11.6	0.11155973059198866
-11.5	0.11392322462483753
-11.4	0.11632947831738154
-11.3	0.11877496159754224
-11.2	0.1212662619638426
-11.1	0.12380933179723502
-11.0	0.12640632754342432
-10.9	0.1290306628855016
-10.8	0.13170825948245304
-10.7	0.13444512879593526
-10.6	0.13722249793217536
-10.5	0.14005470873212808
-10.4	0.14293992969396196
-10.3	0.1458661378943637
-10.2	0.14885894481862225
-10.1	0.15189290145338533
-10.0	0.1549905766276734
-9.9	0.15814981389578164
-9.8	0.16134043778801843
-9.7	0.16459476544960416
-9.6	0.16790096596951434
-9.5	0.171275389932648
-9.4	0.17470923431407304
-9.3	0.1781763706723384
-9.2	0.18171561503013117
-9.1	0.18530801725156565
-9.0	0.1889565904525582
-8.9	0.1926480710150065
-8.8	0.19641146756469338
-8.7	0.20025550927567057
-8.6	0.20414725865532318
-8.5	0.20809866477608413
-8.4	0.21211179546260192
-8.3	0.21618981153255346
-8.2	0.22033314132104453
-8.1	0.22453157863641734
-8.0	0.22878555181377763
-7.9	0.23310931407302374
-7.8	0.23750578990901572
-7.7	0.24194023986765922
-7.6	0.24645514297530427
-7.5	0.25103462129268583
-7.4	0.2556766808460357
-7.3	0.26039688940092165
-7.2	0.26516786305092754
-7.1	0.27001998404820987
-7.0	0.2748990163062744
-6.9	0.27984701051636535
-6.8	0.2848684568120052
-6.7	0.28995669384379064
-6.6	0.2951054442868959
-6.5	0.30030758891645987
-6.4	0.30558250620347394
-6.3	0.31092555831265506
-6.2	0.3163107497341368
-6.1	0.32175428335105755
-6.0	0.3272499704596479
-5.9	0.3328055654023396
-5.8	0.338443843790618
-5.7	0.34412632931584547
-5.6	0.3498709382015834
-5.5	0.355659916696207
-5.4	0.36149310232777976
-5.3	0.3674120140612076
-5.2	0.37335672929221314
-5.1	0.3793509836937256
-5.0	0.3853880272952854
-4.9	0.3914852741344677
-4.8	0.3976323998582063
-4.7	0.4038328163771712
-4.6	0.41006172456575685
-4.5	0.416346434479499
-4.4	0.4226671097719485
-4.3	0.4290393772893773
-4.2	0.4354512436488243
-4.1	0.44191415573673637
-4.0	0.44841629741226513
-3.9	0.45493644393241167
-3.8	0.4614977106227106
-3.7	0.4680816938437906
-3.6	0.4746845976604041
-3.5	0.48132647997164124
-3.4	0.4880032346685573
-3.3	0.49470316377171214
-3.2	0.5014116595769822
-3.1	0.5081326657213754
-3.0	0.514865236913624
-2.9	0.521642089093702
-2.8	0.5284452469573437
-2.7	0.5352480060262318
-2.6	0.5420585637480799
-2.5	0.5488859594706369
-2.4	0.5557413003663003
-2.3	0.5625762288786482
-2.2	0.5694124867068415
-2.1	0.576244623655914
-2.0	0.58305173992674
-1.9	0.5898731684981685
-1.8	0.5966897672220253
-1.7	0.6034730591988656
-1.6	0.6102600289495451
-1.5	0.617028063334515
-1.4	0.6237679753042656
-1.3	0.6305067056599315
-1.2	0.6372267369727047
-1.1	0.6439158986175115
-1.0	0.6505770412383316
-0.9	0.6571905057308283
-0.8	0.6637800573082832
-0.7	0.6703352829965733
-0.6	0.6768587380361574
-0.5	0.6833376019142148
-0.4	0.6898080615620938
-0.3	0.6962125871440388
-0.2	0.7025773957225571
-0.1	0.7088927685218008
0.0	0.7151440682972942
0.1	0.7213498907006971
0.2	0.7275028654141558
0.3	0.7336234639016898
0.4	0.7396724270353303
0.5	0.7456585282996573
0.6	0.7515958141321044
0.7	0.7574530751506557
0.8	0.7632458791208792
0.9	0.768981699751861
1.0	0.7746503308519438
1.1	0.7802576214108472
1.2	0.7857855075032495
1.3	0.7912556422072551
1.4	0.796638913505849
1.5	0.8019584219543897
1.6	0.8072095444877703
1.7	0.8123859447004609
1.8	0.8174749645515774
1.9	0.8224820246957344
2.0	0.8274161349403285
2.1	0.8322674878884556
2.2	0.8370318592697625
2.3	0.8417321280869668
2.4	0.8463406298003072
2.5	0.8508619283941865
2.6	0.8553089182323054
2.7	0.8596629445822994
2.8	0.863933327425263
2.9	0.8681199042892591
3.0	0.8722167227933357
3.1	0.8762334426326361
3.2	0.88015919295758
3.3	0.884014888337469
3.4	0.8877759068888101
3.5	0.8914594263263618
3.6	0.895056407302375
3.7	0.8985611928394186
3.8	0.9019920979558076
3.9	0.9053214876521328
4.0	0.9085733634644925
4.1	0.911739483634645
4.2	0.9148190358029068
4.3	0.9178347955807633
4.4	0.920762200165426
4.5	0.9236093436133759
4.6	0.9263829315845444
4.7	0.929073481625901
4.8	0.9316911260782228
4.9	0.93424902516838
5.0	0.9367264858797116
5.1	0.9391383226988066
5.2	0.9414749054708732
5.3	0.9437371647170034
5.4	0.945929679191776
5.5	0.948051267281106
5.6	0.9501000531726338
5.7	0.9520899208318563
5.8	0.9540171186340541
5.9	0.9558910256410257
6.0	0.9576941539643152
6.1	0.9594307574146284
6.2	0.961108161999291
6.3	0.9627280810587262
6.4	0.9642927892000472
6.5	0.9657983575564221
6.6	0.9672608117688762
6.7	0.9686660610894482
6.8	0.9700170004726456
6.9	0.9713254755996692
7.0	0.9725722409311119
7.1	0.9737793778801843
7.2	0.9749487770294222
7.3	0.9760706752924495
7.4	0.9771515272362047
7.5	0.9781946266099492
7.6	0.9792029865295995
7.7	0.9801702115089211
7.8	0.9810982659813305
7.9	0.9819845060853125
8.0	0.98284226928985
8.1	0.9836685572492024
8.2	0.984458997991256
8.3	0.9852066790736146
8.4	0.9859288963724447
8.5	0.9866092254519674
8.6	0.9872653166725748
8.7	0.9879040824766632
8.8	0.9885187728937729
8.9	0.989105961243058
9.0	0.9896633876875812
9.1	0.9901925292449486
9.2	0.9906975363346331
9.3	0.9911849521446295
9.4	0.9916460622710622
9.5	0.99209129445823
9.6	0.992520264681555
9.7	0.9929311266690299
9.8	0.9933231123714995
9.9	0.9937049952735436
10.0	0.9940677507975895


==> data/ecdf_wb_f_los.csv <==
0.0	0.0
0.1	0.0
0.2	0.0
0.3	0.0
0.4	0.0
0.5	0.0
0.6	0.0
0.7	0.0
0.8	0.0
0.9	0.0
1.0	0.0
1.1	0.0
1.2	0.0
1.3	0.0
1.4	0.0
1.5	0.0
1.6	0.0
1.7	0.0
1.8	0.0
1.9	0.0
2.0	0.0
2.1	0.0
2.2	0.0
2.3	0.0
2.4	0.0
2.5	0.0
2.6	0.0
2.7	0.0
2.8	0.0
2.9	0.0
3.0	0.0
3.1	0.0
3.2	0.0
3.3	0.0
3.4	0.0
3.5	0.0
3.6	0.0
3.7	0.0
3.8	0.0
3.9	0.0
4.0	0.0
4.1	0.0
4.2	0.0
4.3	0.0
4.4	0.0
4.5	0.0
4.6	0.0
4.7	0.0
4.8	0.0
4.9	0.0
5.0	0.0
5.1	0.0
5.2	0.0
5.3	0.0
5.4	0.0
5.5	0.0
5.6	0.0
5.7	0.0
5.8	0.0
5.9	0.0
6.0	0.0
6.1	0.0
6.2	0.0
6.3	0.0
6.4	0.0
6.5	0.0
6.6	0.0
6.7	0.0
6.8	0.0
6.9	0.0
7.0	0.0
7.1	0.0
7.2	0.0
7.3	0.0
7.4	0.0
7.5	0.0
7.6	0.0
7.7	0.0
7.8	0.0
7.9	0.0
8.0	0.0
8.1	0.0
8.2	0.0
8.3	0.0
8.4	0.0
8.5	0.0
8.6	0.0
8.7	0.0
8.8	0.0
8.9	0.0
9.0	0.0
9.1	0.0
9.2	0.0
9.3	0.0
9.4	0.0
9.5	0.0
9.6	0.0
9.7	0.0
9.8	0.0
9.9	0.0
10.0	0.0
10.1	0.0
10.2	0.0
10.3	0.0
10.4	0.0
10.5	0.0
10.6	0.0
10.7	0.0
10.8	0.0
10.9	0.0
11.0	0.0
11.1	0.0
11.2	0.0
11.3	0.0
11.4	0.0
11.5	0.0
11.6	0.0
11.7	0.0
11.8	0.0
11.9	0.0
12.0	0.0
12.1	0.0
12.2	0.0
12.3	0.0
12.4	0.0
12.5	0.0
12.6	0.0
12.7	0.0
12.8	0.0
12.9	0.0
13.0	0.0
13.1	0.0
13.2	0.0
13.3	0.0
13.4	0.0
13.5	0.0
13.6	0.0
13.7	0.0
13.8	0.0
13.9	0.0
14.0	0.0
14.1	0.0
14.2	0.0
14.3	0.0
14.4	0.0
14.5	0.0
14.6	0.0
14.7	0.0
14.8	0.00021428571428571427
14.9	0.0015714285714285715
15.0	0.0025
15.1	0.0035
15.2	0.004
15.3	0.004428571428571428
15.4	0.005071428571428571
15.5	0.006
15.6	0.007357142857142857
15.7	0.0095
15.8	0.011
15.9	0.0125
16.0	0.01507142857142857
16.1	0.017642857142857144
16.2	0.02107142857142857
16.3	0.025357142857142856
16.4	0.029857142857142856
16.5	0.03557142857142857
16.6	0.043
16.7	0.049357142857142856
16.8	0.05764285714285714
16.9	0.06935714285714285
17.0	0.07992857142857143
17.1	0.08978571428571429
17.2	0.09807142857142857
17.3	0.10521428571428572
17.4	0.11714285714285715
17.5	0.13314285714285715
17.6	0.15171428571428572
17.7	0.1752857142857143
17.8	0.1995
17.9	0.22757142857142856
18.0	0.24978571428571428
18.1	0.2699285714285714
18.2	0.2958571428571429
18.3	0.3172857142857143
18.4	0.34
18.5	0.36092857142857143
18.6	0.38057142857142856
18.7	0.4004285714285714
18.8	0.4195714285714286
18.9	0.4362142857142857
19.0	0.4531428571428571
19.1	0.4705714285714286
19.2	0.4912142857142857
19.3	0.5132142857142857
19.4	0.5303571428571429
19.5	0.548
19.6	0.5672142857142857
19.7	0.5845
19.8	0.6037142857142858
19.9	0.6225
20.0	0.6353571428571428
20.1	0.6536428571428572
20.2	0.6689285714285714
20.3	0.6855
20.4	0.7004285714285714
20.5	0.7139285714285715
20.6	0.7287857142857143
20.7	0.7549285714285714
20.8	0.7792857142857142
20.9	0.797
21.0	0.8172142857142857
21.1	0.8335714285714285
21.2	0.8471428571428572
21.3	0.8605
21.4	0.8779285714285714
21.5	0.8932142857142857
21.6	0.91
21.7	0.9198571428571428
21.8	0.928
21.9	0.937
22.0	0.9442857142857143
22.1	0.952
22.2	0.9570714285714286
22.3	0.9633571428571429
22.4	0.9692142857142857
22.5	0.9722142857142857
22.6	0.9739285714285715
22.7	0.9762142857142857
22.8	0.9782142857142857
22.9	0.9803571428571428
23.0	0.982
23.1	0.9836428571428572
23.2	0.985
23.3	0.9861428571428571
23.4	0.9887857142857143
23.5	0.9905
23.6	0.9914285714285714
23.7	0.9921428571428571
23.8	0.9927857142857143
23.9	0.9935714285714285
24.0	0.9942857142857143
24.1	0.9945714285714286
24.2	0.9949285714285714
24.3	0.9955
24.4	0.996
24.5	0.9966428571428572
24.6	0.9977142857142857
24.7	0.9985714285714286
24.8	1.0
24.9	1.0
25.0	1.0
25.1	1.0
25.2	1.0
25.3	1.0
25.4	1.0
25.5	1.0
25.6	1.0
25.7	1.0
25.8	1.0
25.9	1.0
26.0	1.0
26.1	1.0
26.2	1.0
26.3	1.0
26.4	1.0
26.5	1.0
26.6	1.0
26.7	1.0
26.8	1.0
26.9	1.0
27.0	1.0
27.1	1.0
27.2	1.0
27.3	1.0
27.4	1.0
27.5	1.0
27.6	1.0
27.7	1.0
27.8	1.0
27.9	1.0
28.0	1.0
28.1	1.0
28.2	1.0
28.3	1.0
28.4	1.0
28.5	1.0
28.6	1.0
28.7	1.0
28.8	1.0
28.9	1.0
29.0	1.0
29.1	1.0
29.2	1.0
29.3	1.0
29.4	1.0
29.5	1.0
29.6	1.0
29.7	1.0
29.8	1.0
29.9	1.0
30.0	1.0


==> data/ecdf_wb_f_nlos.csv <==
0.0	0.0
0.1	0.0
0.2	0.0
0.3	0.0
0.4	0.0
0.5	0.0
0.6	0.0
0.7	0.0
0.8	0.0
0.9	0.0
1.0	0.0
1.1	0.0
1.2	0.0
1.3	0.0
1.4	0.0
1.5	0.0
1.6	0.0
1.7	0.0
1.8	0.0
1.9	0.0
2.0	0.0
2.1	0.0
2.2	0.0
2.3	0.0
2.4	0.0
2.5	0.0
2.6	0.0
2.7	0.0
2.8	0.0
2.9	0.0
3.0	0.0
3.1	0.0
3.2	0.0
3.3	0.0
3.4	0.0
3.5	0.0
3.6	0.0
3.7	0.0
3.8	0.0
3.9	0.0
4.0	0.0
4.1	0.0
4.2	0.0
4.3	0.0
4.4	0.0
4.5	0.0
4.6	0.0
4.7	0.0
4.8	0.0
4.9	0.0
5.0	0.0
5.1	0.0
5.2	0.0
5.3	0.0
5.4	0.0
5.5	0.0
5.6	0.0
5.7	0.0
5.8	0.0
5.9	0.0
6.0	0.0
6.1	0.0
6.2	0.0
6.3	0.0
6.4	0.0
6.5	0.0
6.6	0.0
6.7	0.0
6.8	0.0
6.9	0.0
7.0	0.0
7.1	0.0
7.2	0.0
7.3	0.0
7.4	0.0
7.5	0.0
7.6	0.0
7.7	0.0
7.8	0.0
7.9	0.0
8.0	0.0
8.1	0.0
8.2	0.0
8.3	0.0
8.4	0.0
8.5	0.0
8.6	0.0
8.7	0.0
8.8	0.0
8.9	0.0
9.0	0.0
9.1	0.0
9.2	0.0
9.3	0.0
9.4	0.0
9.5	0.0
9.6	0.0
9.7	0.0
9.8	0.0
9.9	0.0
10.0	0.0
10.1	0.0
10.2	0.0
10.3	0.0
10.4	0.0
10.5	0.0
10.6	0.0
10.7	0.0
10.8	0.0
10.9	0.0
11.0	0.0
11.1	0.0
11.2	0.0
11.3	0.0
11.4	0.0
11.5	0.0
11.6	0.0
11.7	0.0
11.8	0.0
11.9	0.0
12.0	0.0
12.1	0.0
12.2	0.0
12.3	0.0
12.4	0.0
12.5	0.0
12.6	7.142857142857143e-5
12.7	0.00042857142857142855
12.8	0.0007857142857142857
12.9	0.0015714285714285715
13.0	0.0020714285714285713
13.1	0.003357142857142857
13.2	0.004357142857142857
13.3	0.006
13.4	0.007642857142857143
13.5	0.009285714285714286
13.6	0.010714285714285714
13.7	0.012428571428571428
13.8	0.014785714285714286
13.9	0.016142857142857143
14.0	0.0175
14.1	0.019928571428571427
14.2	0.022285714285714287
14.3	0.02542857142857143
14.4	0.029357142857142856
14.5	0.03328571428571429
14.6	0.038214285714285715
14.7	0.046285714285714284
14.8	0.05671428571428572
14.9	0.06564285714285714
15.0	0.07542857142857143
15.1	0.08521428571428571
15.2	0.095
15.3	0.104
15.4	0.11285714285714285
15.5	0.12207142857142857
15.6	0.13164285714285714
15.7	0.14207142857142857
15.8	0.155
15.9	0.1682857142857143
16.0	0.18107142857142858
16.1	0.19085714285714286
16.2	0.2005
16.3	0.2095
16.4	0.21942857142857142
16.5	0.2312857142857143
16.6	0.2392142857142857
16.7	0.24728571428571428
16.8	0.25507142857142856
16.9	0.2611428571428571
17.0	0.26735714285714285
17.1	0.274
17.2	0.2799285714285714
17.3	0.28964285714285715
17.4	0.2993571428571429
17.5	0.3105
17.6	0.32421428571428573
17.7	0.338
17.8	0.3545714285714286
17.9	0.3702142857142857
18.0	0.3865
18.1	0.4032142857142857
18.2	0.422
18.3	0.439
18.4	0.45471428571428574
18.5	0.4720714285714286
18.6	0.48792857142857143
18.7	0.5057857142857143
18.8	0.527
18.9	0.5477142857142857
19.0	0.5622142857142857
19.1	0.5773571428571429
19.2	0.5932142857142857
19.3	0.6121428571428571
19.4	0.6271428571428571
19.5	0.6411428571428571
19.6	0.6533571428571429
19.7	0.6668571428571428
19.8	0.6814285714285714
19.9	0.6931428571428572
20.0	0.7062142857142857
20.1	0.72
20.2	0.7317857142857143
20.3	0.7422857142857143
20.4	0.7526428571428572
20.5	0.7640714285714286
20.6	0.7757857142857143
20.7	0.7852857142857143
20.8	0.795
20.9	0.8036428571428571
21.0	0.8135
21.1	0.8230714285714286
21.2	0.831
21.3	0.8393571428571428
21.4	0.8466428571428571
21.5	0.8543571428571428
21.6	0.8613571428571428
21.7	0.8656428571428572
21.8	0.8705714285714286
21.9	0.8761428571428571
22.0	0.8803571428571428
22.1	0.8840714285714286
22.2	0.8866428571428572
22.3	0.8901428571428571
22.4	0.8933571428571428
22.5	0.8972142857142857
22.6	0.9004285714285715
22.7	0.9047857142857143
22.8	0.909
22.9	0.914
23.0	0.9182857142857143
23.1	0.9213571428571429
23.2	0.9237142857142857
23.3	0.9263571428571429
23.4	0.9285
23.5	0.9312142857142857
23.6	0.9332142857142857
23.7	0.9360714285714286
23.8	0.9396428571428571
23.9	0.9442142857142857
24.0	0.9480714285714286
24.1	0.9508571428571428
24.2	0.9535
24.3	0.9557142857142857
24.4	0.9583571428571429
24.5	0.9617857142857142
24.6	0.9655714285714285
24.7	0.9703571428571428
24.8	0.9742142857142857
24.9	0.9775714285714285
25.0	0.9799285714285715
25.1	0.9832857142857143
25.2	0.9848571428571429
25.3	0.9879285714285714
25.4	0.9910714285714286
25.5	0.9929285714285714
25.6	0.9942142857142857
25.7	0.9947142857142857
25.8	0.9953571428571428
25.9	0.9957142857142857
26.0	0.9960714285714286
26.1	0.9965
26.2	0.9967857142857143
26.3	0.9974285714285714
26.4	0.9978571428571429
26.5	0.9985
26.6	0.9987142857142857
26.7	0.9990714285714286
26.8	0.9992142857142857
26.9	0.9992857142857143
27.0	0.9994285714285714
27.1	0.9995714285714286
27.2	0.9999285714285714
27.3	1.0
27.4	1.0
27.5	1.0
27.6	1.0
27.7	1.0
27.8	1.0
27.9	1.0
28.0	1.0
28.1	1.0
28.2	1.0
28.3	1.0
28.4	1.0
28.5	1.0
28.6	1.0
28.7	1.0
28.8	1.0
28.9	1.0
29.0	1.0
29.1	1.0
29.2	1.0
29.3	1.0
29.4	1.0
29.5	1.0
29.6	1.0
29.7	1.0
29.8	1.0
29.9	1.0
30.0	1.0


==> data/ecdf_wb_s_los.csv <==
-40.0	0.0
-39.9	0.0
-39.8	0.0
-39.7	0.0
-39.6	0.0
-39.5	0.0
-39.4	0.0
-39.3	0.0
-39.2	0.0
-39.1	0.0
-39.0	0.0
-38.9	0.0
-38.8	0.0
-38.7	0.0
-38.6	0.0
-38.5	0.0
-38.4	0.0
-38.3	0.0
-38.2	0.0
-38.1	0.0
-38.0	0.0
-37.9	0.0
-37.8	0.0
-37.7	0.0
-37.6	0.0
-37.5	0.0
-37.4	0.0
-37.3	0.0
-37.2	0.0
-37.1	0.0
-37.0	0.0
-36.9	0.0
-36.8	0.0
-36.7	0.0
-36.6	0.0
-36.5	0.0
-36.4	0.0
-36.3	0.0
-36.2	0.0
-36.1	0.0
-36.0	0.0
-35.9	0.0
-35.8	0.0
-35.7	0.0
-35.6	0.0
-35.5	0.0
-35.4	0.0
-35.3	0.0
-35.2	0.0
-35.1	0.0
-35.0	0.0
-34.9	0.0
-34.8	0.0
-34.7	0.0
-34.6	0.0
-34.5	0.0
-34.4	0.0
-34.3	0.0
-34.2	0.0
-34.1	0.0
-34.0	0.0
-33.9	0.0
-33.8	0.0
-33.7	0.0
-33.6	0.0
-33.5	0.0
-33.4	0.0
-33.3	0.0
-33.2	0.0
-33.1	0.0
-33.0	0.0
-32.9	0.0
-32.8	0.0
-32.7	0.0
-32.6	0.0
-32.5	0.0
-32.4	0.0
-32.3	0.0
-32.2	0.0
-32.1	0.0
-32.0	0.0
-31.9	0.0
-31.8	0.0
-31.7	0.0
-31.6	0.0
-31.5	0.0
-31.4	0.0
-31.3	0.0
-31.2	0.0
-31.1	0.0
-31.0	0.0
-30.9	0.0
-30.8	0.0
-30.7	0.0
-30.6	0.0
-30.5	0.0
-30.4	0.0
-30.3	0.0
-30.2	0.0
-30.1	0.0
-30.0	0.0
-29.9	0.0
-29.8	0.0
-29.7	0.0
-29.6	0.0
-29.5	0.0
-29.4	0.0
-29.3	0.0
-29.2	0.0
-29.1	0.0
-29.0	0.0
-28.9	0.0
-28.8	0.0
-28.7	0.0
-28.6	0.0
-28.5	0.0
-28.4	0.0
-28.3	0.0
-28.2	0.0
-28.1	0.0
-28.0	0.0
-27.9	0.0
-27.8	0.0
-27.7	0.0
-27.6	0.0
-27.5	0.0
-27.4	0.0
-27.3	0.0
-27.2	0.0
-27.1	0.0
-27.0	0.0
-26.9	0.0
-26.8	0.0
-26.7	0.0
-26.6	0.0
-26.5	0.0
-26.4	0.0
-26.3	0.0
-26.2	0.0
-26.1	0.0
-26.0	0.0
-25.9	0.0
-25.8	0.0
-25.7	0.0
-25.6	0.0
-25.5	0.0
-25.4	0.0
-25.3	0.0
-25.2	0.0
-25.1	0.0
-25.0	0.0
-24.9	0.0
-24.8	0.0
-24.7	0.0
-24.6	0.0
-24.5	0.0
-24.4	0.0
-24.3	0.0
-24.2	0.0
-24.1	0.0
-24.0	0.0
-23.9	0.0
-23.8	0.0
-23.7	0.0
-23.6	0.0
-23.5	0.0
-23.4	0.0
-23.3	0.0
-23.2	0.0
-23.1	0.0
-23.0	0.0
-22.9	0.0
-22.8	0.0
-22.7	0.0
-22.6	0.0
-22.5	0.0
-22.4	0.0
-22.3	0.0
-22.2	0.0
-22.1	0.0
-22.0	0.0
-21.9	0.0
-21.8	0.0
-21.7	0.0
-21.6	0.0
-21.5	0.0
-21.4	0.0
-21.3	0.0
-21.2	0.0
-21.1	0.0
-21.0	0.0
-20.9	0.0
-20.8	0.0
-20.7	0.0
-20.6	0.0
-20.5	0.0
-20.4	0.0
-20.3	0.0
-20.2	0.0
-20.1	0.0
-20.0	0.0
-19.9	0.0
-19.8	0.0
-19.7	0.0
-19.6	0.0
-19.5	0.0
-19.4	0.0
-19.3	0.0
-19.2	0.0
-19.1	0.0
-19.0	0.0
-18.9	0.0
-18.8	0.0
-18.7	0.0
-18.6	0.0
-18.5	0.0
-18.4	0.0
-18.3	0.0
-18.2	0.0
-18.1	0.0
-18.0	0.0
-17.9	0.0
-17.8	0.0
-17.7	0.0
-17.6	0.0
-17.5	0.0
-17.4	0.0
-17.3	0.0
-17.2	0.0
-17.1	0.0
-17.0	0.0
-16.9	0.0
-16.8	0.0
-16.7	0.0
-16.6	0.0
-16.5	0.0
-16.4	0.0
-16.3	0.0
-16.2	0.0
-16.1	0.0
-16.0	0.0
-15.9	0.0
-15.8	0.0
-15.7	0.0
-15.6	0.0
-15.5	0.0
-15.4	1.5360983102918588e-6
-15.3	1.5360983102918588e-6
-15.2	1.5360983102918588e-6
-15.1	1.5360983102918588e-6
-15.0	1.5360983102918588e-6
-14.9	3.0721966205837175e-6
-14.8	3.840245775729647e-6
-14.7	6.144393241167435e-6
-14.6	1.075268817204301e-5
-14.5	1.3056835637480798e-5
-14.4	2.0737327188940094e-5
-14.3	2.457757296466974e-5
-14.2	2.9953917050691244e-5
-14.1	3.302611367127496e-5
-14.0	4.147465437788019e-5
-13.9	5.453149001536098e-5
-13.8	6.605222734254992e-5
-13.7	7.219662058371736e-5
-13.6	8.37173579109063e-5
-13.5	0.00010138248847926267
-13.4	0.00011904761904761905
-13.3	0.00013671274961597543
-13.2	0.00015745007680491551
-13.1	0.00017357910906298004
-13.0	0.00019431643625192013
-12.9	0.00021428571428571427
-12.8	0.0002350230414746544
-12.7	0.0002596006144393241
-12.6	0.00028878648233486944
-12.5	0.00031566820276497697
-12.4	0.0003502304147465438
-12.3	0.00039631336405529955
-12.2	0.0004447004608294931
-12.1	0.0004976958525345622
-12.0	0.0005629800307219662
-11.9	0.0006290322580645161
-11.8	0.0006958525345622119
-11.7	0.0007726574500768049
-11.6	0.0008663594470046083
-11.5	0.000967741935483871
-11.4	0.0010522273425499233
-11.3	0.0011720430107526882
-11.2	0.0012788018433179723
-11.1	0.0013870967741935485
-11.0	0.0015291858678955453
-10.9	0.0016904761904761904
-10.8	0.0018663594470046084
-10.7	0.0020768049155145928
-10.6	0.002296466973886329
-10.5	0.002510752688172043
-10.4	0.0027864823348694315
-10.3	0.0030622119815668205
-10.2	0.0033732718894009216
-10.1	0.0037119815668202765
-10.0	0.004099846390168971
-9.9	0.004489247311827957
-9.8	0.004922427035330261
-9.7	0.005399385560675883
-9.6	0.005921658986175115
-9.5	0.006483102918586789
-9.4	0.007115975422427035
-9.3	0.007778801843317972
-9.2	0.008485407066052227
-9.1	0.009236559139784946
-9.0	0.010056067588325652
-8.9	0.010927035330261136
-8.8	0.011928571428571429
-8.7	0.012944700460829493
-8.6	0.014058371735791091
-8.5	0.015267281105990783
-8.4	0.016566820276497696
-8.3	0.0178778801843318
-8.2	0.01927726574500768
-8.1	0.020785714285714286
-8.0	0.0224247311827957
-7.9	0.024140552995391706
-7.8	0.026018433179723504
-7.7	0.0279715821812596
-7.6	0.030039170506912443
-7.5	0.03222503840245776
-7.4	0.03452457757296467
-7.3	0.03698694316436252
-7.2	0.03967204301075269
-7.1	0.0424715821812596
-7.0	0.04535867895545315
-6.9	0.04850691244239631
-6.8	0.051679723502304147
-6.7	0.05500768049155146
-6.6	0.058529185867895545
-6.5	0.062272657450076804
-6.4	0.06620353302611368
-6.3	0.07025883256528417
-6.2	0.07454224270353303
-6.1	0.07908755760368663
-6.0	0.08386482334869431
-5.9	0.08864055299539171
-5.8	0.09354531490015361
-5.7	0.09872811059907834
-5.6	0.10416359447004608
-5.5	0.10971658986175115
-5.4	0.11560599078341013
-5.3	0.12164823348694316
-5.2	0.12810829493087558
-5.1	0.13473655913978494
-5.0	0.14169201228878647
-4.9	0.14890168970814133
-4.8	0.15604838709677418
-4.7	0.1634331797235023
-4.6	0.17117665130568357
-4.5	0.17922964669738864
-4.4	0.18745084485407065
-4.3	0.1959516129032258
-4.2	0.20455606758832565
-4.1	0.21350537634408603
-4.0	0.22253379416282643
-3.9	0.23183179723502303
-3.8	0.24137250384024578
-3.7	0.25088018433179726
-3.6	0.26076881720430106
-3.5	0.27070506912442394
-3.4	0.28086866359447005
-3.3	0.2912465437788018
-3.2	0.30186251920122886
-3.1	0.3126305683563748
-3.0	0.32346620583717356
-2.9	0.3345
-2.8	0.3456520737327189
-2.7	0.3569116743471582
-2.6	0.3681067588325653
-2.5	0.37966282642089094
-2.4	0.39123963133640555
-2.3	0.4026943164362519
-2.2	0.4143809523809524
-2.1	0.426173579109063
-2.0	0.43834562211981565
-1.9	0.4501720430107527
-1.8	0.462110599078341
-1.7	0.47390860215053765
-1.6	0.48593087557603687
-1.5	0.49791090629800305
-1.4	0.5097596006144394
-1.3	0.521531490015361
-1.2	0.5331689708141321
-1.1	0.5446835637480799
-1.0	0.5561720430107527
-0.9	0.567689708141321
-0.8	0.5790430107526882
-0.7	0.5903095238095238
-0.6	0.6016804915514593
-0.5	0.6129377880184331
-0.4	0.6241236559139784
-0.3	0.6351328725038402
-0.2	0.6458932411674347
-0.1	0.6568794162826421
0.0	0.6673440860215054
0.1	0.677741935483871
0.2	0.688147465437788
0.3	0.6980937019969278
0.4	0.7079508448540707
0.5	0.7174953917050692
0.6	0.7269416282642089
0.7	0.7359915514592934
0.8	0.7450184331797235
0.9	0.7539961597542243
1.0	0.7628202764976959
1.1	0.7713878648233486
1.2	0.779937019969278
1.3	0.7882711213517665
1.4	0.7963310291858678
1.5	0.8041390168970814
1.6	0.8117012288786483
1.7	0.8189109062980031
1.8	0.8260537634408602
1.9	0.8330491551459294
2.0	0.8398172043010753
2.1	0.8462588325652842
2.2	0.8526044546850998
2.3	0.8586605222734255
2.4	0.8646182795698925
2.5	0.8703863287250384
2.6	0.8760337941628265
2.7	0.8816152073732719
2.8	0.8868571428571429
2.9	0.891979262672811
3.0	0.8969024577572965
3.1	0.9015867895545315
3.2	0.9060499231950845
3.3	0.9104516129032258
3.4	0.914768817204301
3.5	0.9189231950844854
3.6	0.9228901689708141
3.7	0.9266981566820276
3.8	0.9304155145929339
3.9	0.9339539170506912
4.0	0.9373049155145929
4.1	0.9406466973886328
4.2	0.9438095238095238
4.3	0.946842549923195
4.4	0.9497142857142857
4.5	0.9523602150537634
4.6	0.9549669738863287
4.7	0.9574807987711214
4.8	0.9599454685099846
4.9	0.9621866359447004
5.0	0.9643125960061444
5.1	0.9663456221198157
5.2	0.9683509984639017
5.3	0.9702549923195084
5.4	0.9720967741935483
5.5	0.9737327188940093
5.6	0.9753701996927804
5.7	0.9768563748079877
5.8	0.9783717357910906
5.9	0.9797304147465438
6.0	0.9810176651305683
6.1	0.982226574500768
6.2	0.9833026113671275
6.3	0.9844270353302611
6.4	0.9854047619047619
6.5	0.9863986175115207
6.6	0.9873725038402458
6.7	0.988304915514593
6.8	0.9891551459293395
6.9	0.9899347158218126
7.0	0.9906497695852534
7.1	0.9913325652841782
7.2	0.9919193548387096
7.3	0.9925599078341014
7.4	0.9931597542242704
7.5	0.9937457757296467
7.6	0.9942596006144393
7.7	0.9947296466973886
7.8	0.9951497695852535
7.9	0.9955514592933947
8.0	0.9958763440860215
8.1	0.9962304147465437
8.2	0.9965384024577573
8.3	0.9968748079877112
8.4	0.997152841781874
8.5	0.9974093701996928
8.6	0.997663594470046
8.7	0.9978917050691244
8.8	0.9981059907834101
8.9	0.9982649769585253
9.0	0.9984301075268818
9.1	0.998589861751152
9.2	0.9987119815668203
9.3	0.998831797235023
9.4	0.99894777265745
9.5	0.9990460829493087
9.6	0.9991259600614439
9.7	0.99921044546851
9.8	0.999278801843318
9.9	0.9993225806451613
10.0	0.9993801843317972


==> data/ecdf_wb_s_nlos.csv <==
-40.0	0.0
-39.9	0.0
-39.8	0.0
-39.7	0.0
-39.6	0.0
-39.5	0.0
-39.4	0.0
-39.3	0.0
-39.2	0.0
-39.1	0.0
-39.0	0.0
-38.9	0.0
-38.8	0.0
-38.7	0.0
-38.6	0.0
-38.5	0.0
-38.4	0.0
-38.3	0.0
-38.2	0.0
-38.1	0.0
-38.0	0.0
-37.9	0.0
-37.8	0.0
-37.7	0.0
-37.6	0.0
-37.5	0.0
-37.4	0.0
-37.3	0.0
-37.2	0.0
-37.1	0.0
-37.0	0.0
-36.9	0.0
-36.8	0.0
-36.7	0.0
-36.6	0.0
-36.5	0.0
-36.4	0.0
-36.3	0.0
-36.2	0.0
-36.1	0.0
-36.0	0.0
-35.9	0.0
-35.8	0.0
-35.7	0.0
-35.6	0.0
-35.5	0.0
-35.4	0.0
-35.3	0.0
-35.2	0.0
-35.1	0.0
-35.0	0.0
-34.9	0.0
-34.8	0.0
-34.7	0.0
-34.6	0.0
-34.5	0.0
-34.4	0.0
-34.3	0.0
-34.2	0.0
-34.1	0.0
-34.0	0.0
-33.9	0.0
-33.8	0.0
-33.7	0.0
-33.6	0.0
-33.5	0.0
-33.4	0.0
-33.3	0.0
-33.2	0.0
-33.1	0.0
-33.0	0.0
-32.9	0.0
-32.8	0.0
-32.7	0.0
-32.6	0.0
-32.5	0.0
-32.4	0.0
-32.3	0.0
-32.2	0.0
-32.1	0.0
-32.0	0.0
-31.9	0.0
-31.8	0.0
-31.7	0.0
-31.6	0.0
-31.5	0.0
-31.4	0.0
-31.3	0.0
-31.2	0.0
-31.1	0.0
-31.0	0.0
-30.9	0.0
-30.8	0.0
-30.7	0.0
-30.6	0.0
-30.5	0.0
-30.4	0.0
-30.3	0.0
-30.2	0.0
-30.1	0.0
-30.0	0.0
-29.9	0.0
-29.8	0.0
-29.7	0.0
-29.6	0.0
-29.5	0.0
-29.4	0.0
-29.3	0.0
-29.2	0.0
-29.1	0.0
-29.0	0.0
-28.9	0.0
-28.8	0.0
-28.7	0.0
-28.6	0.0
-28.5	0.0
-28.4	0.0
-28.3	0.0
-28.2	0.0
-28.1	0.0
-28.0	0.0
-27.9	0.0
-27.8	0.0
-27.7	0.0
-27.6	0.0
-27.5	0.0
-27.4	0.0
-27.3	0.0
-27.2	0.0
-27.1	0.0
-27.0	0.0
-26.9	0.0
-26.8	0.0
-26.7	0.0
-26.6	0.0
-26.5	0.0
-26.4	0.0
-26.3	0.0
-26.2	0.0
-26.1	0.0
-26.0	0.0
-25.9	0.0
-25.8	0.0
-25.7	0.0
-25.6	0.0
-25.5	0.0
-25.4	0.0
-25.3	0.0
-25.2	0.0
-25.1	0.0
-25.0	0.0
-24.9	0.0
-24.8	0.0
-24.7	0.0
-24.6	0.0
-24.5	0.0
-24.4	0.0
-24.3	0.0
-24.2	7.680491551459294e-7
-24.1	7.680491551459294e-7
-24.0	1.5360983102918588e-6
-23.9	1.5360983102918588e-6
-23.8	2.304147465437788e-6
-23.7	2.304147465437788e-6
-23.6	3.840245775729647e-6
-23.5	3.840245775729647e-6
-23.4	4.608294930875576e-6
-23.3	4.608294930875576e-6
-23.2	5.376344086021505e-6
-23.1	5.376344086021505e-6
-23.0	6.144393241167435e-6
-22.9	6.912442396313364e-6
-22.8	6.912442396313364e-6
-22.7	6.912442396313364e-6
-22.6	7.680491551459293e-6
-22.5	8.448540706605223e-6
-22.4	9.984639016897082e-6
-22.3	1.075268817204301e-5
-22.2	1.075268817204301e-5
-22.1	1.3056835637480798e-5
-22.0	1.4592933947772657e-5
-21.9	1.6129032258064517e-5
-21.8	1.9201228878648233e-5
-21.7	1.9969278033794163e-5
-21.6	2.0737327188940094e-5
-21.5	2.304147465437788e-5
-21.4	2.380952380952381e-5
-21.3	2.6113671274961597e-5
-21.2	2.9953917050691244e-5
-21.1	2.9953917050691244e-5
-21.0	3.14900153609831e-5
-20.9	3.456221198156682e-5
-20.8	3.763440860215054e-5
-20.7	3.840245775729647e-5
-20.6	4.0706605222734254e-5
-20.5	4.3778801843317974e-5
-20.4	4.45468509984639e-5
-20.3	4.45468509984639e-5
-20.2	4.45468509984639e-5
-20.1	4.685099846390169e-5
-20.0	4.915514592933948e-5
-19.9	5.145929339477727e-5
-19.8	5.453149001536098e-5
-19.7	5.76036866359447e-5
-19.6	6.29800307219662e-5
-19.5	6.451612903225807e-5
-19.4	6.989247311827957e-5
-19.3	7.296466973886329e-5
-19.2	8.37173579109063e-5
-19.1	8.832565284178187e-5
-19.0	9.447004608294931e-5
-18.9	0.00010291858678955453
-18.8	0.00010906298003072196
-18.7	0.00011136712749615975
-18.6	0.00011827956989247312
-18.5	0.00012980030721966205
-18.4	0.00013901689708141322
-18.3	0.00015207373271889401
-18.2	0.00016359447004608295
-18.1	0.0001781874039938556
-18.0	0.0001881720430107527
-17.9	0.00019431643625192013
-17.8	0.00020890937019969277
-17.7	0.00023118279569892474
-17.6	0.0002534562211981567
-17.5	0.00027956989247311827
-17.4	0.0003010752688172043
-17.3	0.0003302611367127496
-17.2	0.0003579109062980031
-17.1	0.0003847926267281106
-17.0	0.0004231950844854071
-16.9	0.0004685099846390169
-16.8	0.0005207373271889401
-16.7	0.0005622119815668203
-16.6	0.000609062980030722
-16.5	0.0006612903225806452
-16.4	0.0007165898617511521
-16.3	0.000771889400921659
-16.2	0.0008233486943164363
-16.1	0.0008863287250384025
-16.0	0.0009546850998463902
-15.9	0.0010276497695852534
-15.8	0.001108294930875576
-15.7	0.0012035330261136712
-15.6	0.001294930875576037
-15.5	0.0013894009216589862
-15.4	0.001501536098310292
-15.3	0.0016274961597542244
-15.2	0.0017565284178187404
-15.1	0.001901689708141321
-15.0	0.002056835637480799
-14.9	0.0022242703533026115
-14.8	0.0023771121351766514
-14.7	0.002553763440860215
-14.6	0.002740399385560676
-14.5	0.002947004608294931
-14.4	0.003183563748079877
-14.3	0.003423963133640553
-14.2	0.0036973886328725038
-14.1	0.003984639016897082
-14.0	0.004275729646697389
-13.9	0.004610599078341014
-13.8	0.004927803379416283
-13.7	0.005307987711213518
-13.6	0.005681259600614439
-13.5	0.006059907834101382
-13.4	0.006480030721966206
-13.3	0.0069116743471582184
-13.2	0.007362519201228879
-13.1	0.007841781874039938
-13.0	0.008344086021505376
-12.9	0.008870967741935484
-12.8	0.009457757296466973
-12.7	0.010065284178187405
-12.6	0.0107073732718894
-12.5	0.01135867895545315
-12.4	0.012100614439324116
-12.3	0.012860983102918586
-12.2	0.013674347158218126
-12.1	0.014536866359447004
-12.0	0.015423963133640552
-11.9	0.016357910906298002
-11.8	0.017293394777265745
-11.7	0.01829416282642089
-11.6	0.019385560675883255
-11.5	0.0204815668202765
-11.4	0.021591397849462367
-11.3	0.022839477726574502
-11.2	0.024098310291858677
-11.1	0.025442396313364056
-11.0	0.02682642089093702
-10.9	0.028236559139784945
-10.8	0.02976804915514593
-10.7	0.03141705069124424
-10.6	0.033086021505376345
-10.5	0.034855606758832564
-10.4	0.03670046082949309
-10.3	0.0385752688172043
-10.2	0.04054761904761905
-10.1	0.0425184331797235
-10.0	0.04471889400921659
-9.9	0.04694777265745008
-9.8	0.04936559139784946
-9.7	0.05175883256528418
-9.6	0.05428417818740399
-9.5	0.05693701996927803
-9.4	0.059689708141321046
-9.3	0.06257834101382488
-9.2	0.06557450076804916
-9.1	0.06855837173579109
-9.0	0.07172427035330262
-8.9	0.07498924731182796
-8.8	0.07836251920122887
-8.7	0.08180184331797236
-8.6	0.08549078341013824
-8.5	0.08907987711213518
-8.4	0.09297849462365591
-8.3	0.09693087557603687
-8.2	0.10084639016897082
-8.1	0.1049247311827957
-8.0	0.10914900153609831
-7.9	0.11354454685099846
-7.8	0.11797772657450077
-7.7	0.12259754224270353
-7.6	0.12723348694316436
-7.5	0.1320299539170507
-7.4	0.13701382488479263
-7.3	0.14200768049155146
-7.2	0.14710983102918587
-7.1	0.15247926267281106
-7.0	0.1578648233486943
-6.9	0.16354301075268818
-6.8	0.16941551459293394
-6.7	0.1751874039938556
-6.6	0.18111904761904762
-6.5	0.18722964669738865
-6.4	0.1934784946236559
-6.3	0.199747311827957
-6.2	0.20623809523809525
-6.1	0.21275345622119815
-6.0	0.21939708141321043
-5.9	0.22631490015360983
-5.8	0.23312826420890936
-5.7	0.24016129032258066
-5.6	0.24711751152073733
-5.5	0.2542557603686636
-5.4	0.26150307219662056
-5.3	0.26888709677419353
-5.2	0.2763364055299539
-5.1	0.2838609831029186
-5.0	0.2915099846390169
-4.9	0.2991505376344086
-4.8	0.3070990783410138
-4.7	0.3148932411674347
-4.6	0.3230837173579109
-4.5	0.3311689708141321
-4.4	0.33941935483870966
-4.3	0.34775499231950846
-4.2	0.3561804915514593
-4.1	0.36447081413210447
-4.0	0.3729093701996928
-3.9	0.3814861751152074
-3.8	0.38996543778801845
-3.7	0.39849615975422426
-3.6	0.40710599078341014
-3.5	0.41578955453149
-3.4	0.42440860215053766
-3.3	0.4332334869431644
-3.2	0.4419331797235023
-3.1	0.45075883256528415
-3.0	0.4594900153609831
-2.9	0.4682496159754224
-2.8	0.47723502304147464
-2.7	0.48597081413210447
-2.6	0.4948095238095238
-2.5	0.5037227342549924
-2.4	0.5125591397849463
-2.3	0.5215238095238095
-2.2	0.5303356374807988
-2.1	0.5390606758832566
-2.0	0.5478149001536098
-1.9	0.5565852534562212
-1.8	0.5652089093701997
-1.7	0.573879416282642
-1.6	0.5825238095238096
-1.5	0.5909462365591398
-1.4	0.5994408602150537
-1.3	0.6079800307219662
-1.2	0.6164861751152074
-1.1	0.6250030721966205
-1.0	0.6333041474654378
-0.9	0.6418594470046083
-0.8	0.6502987711213518
-0.7	0.6584577572964669
-0.6	0.6665353302611368
-0.5	0.6746129032258065
-0.4	0.6825307219662058
-0.3	0.6902910906298003
-0.2	0.6979615975422427
-0.1	0.7054869431643626
0.0	0.7129508448540707
0.1	0.7203018433179723
0.2	0.7274961597542243
0.3	0.7346835637480799
0.4	0.74186866359447
0.5	0.7488832565284178
0.6	0.7556006144393241
0.7	0.7623310291858679
0.8	0.7688740399385561
0.9	0.7753233486943164
1.0	0.7816520737327189
1.1	0.787805683563748
1.2	0.7937926267281106
1.3	0.7999354838709677
1.4	0.8056466973886329
1.5	0.8114523809523809
1.6	0.8171705069124424
1.7	0.8228133640552996
1.8	0.8283878648233487
1.9	0.8337258064516129
2.0	0.8391405529953917
2.1	0.8443817204301075
2.2	0.8495307219662058
2.3	0.854510752688172
2.4	0.8593387096774193
2.5	0.8640007680491552
2.6	0.8685637480798771
2.7	0.872984639016897
2.8	0.8771651305683563
2.9	0.8813817204301075
3.0	0.8853671274961598
3.1	0.8891666666666667
3.2	0.8930322580645161
3.3	0.8968371735791091
3.4	0.9005522273425499
3.5	0.9041305683563748
3.6	0.9075222734254992
3.7	0.9108663594470046
3.8	0.9140806451612903
3.9	0.9172534562211981
4.0	0.9203709677419355
4.1	0.923352534562212
4.2	0.9262933947772658
4.3	0.9290645161290323
4.4	0.9318149001536098
4.5	0.9344992319508448
4.6	0.9370537634408602
4.7	0.9395430107526882
4.8	0.9418471582181259
4.9	0.944031490015361
5.0	0.9462972350230415
5.1	0.9484216589861751
5.2	0.9505199692780338
5.3	0.9525514592933948
5.4	0.9545138248847926
5.5	0.9563709677419355
5.6	0.9582327188940092
5.7	0.9599301075268817
5.8	0.9615806451612903
5.9	0.9631244239631337
6.0	0.9646036866359446
6.1	0.9661413210445469
6.2	0.9676536098310292
6.3	0.9690130568356374
6.4	0.9703486943164362
6.5	0.971684331797235
6.6	0.972983870967742
6.7	0.974178955453149
6.8	0.9753440860215054
6.9	0.9763725038402458
7.0	0.9773894009216589
7.1	0.9784170506912443
7.2	0.9794178187403993
7.3	0.9803671274961597
7.4	0.9812304147465438
7.5	0.9821090629800308
7.6	0.9828924731182795
7.7	0.9836720430107527
7.8	0.9844470046082949
7.9	0.9852588325652841
8.0	0.9859800307219662
8.1	0.9866482334869432
8.2	0.9872680491551459
8.3	0.9879216589861751
8.4	0.9885145929339477
8.5	0.9890668202764977
8.6	0.9896428571428572
8.7	0.9901520737327189
8.8	0.9906098310291859
8.9	0.9910537634408603
9.0	0.9915069124423963
9.1	0.9919615975422427
9.2	0.9923801843317972
9.3	0.9927864823348694
9.4	0.9932181259600614
9.5	0.9936059907834102
9.6	0.9939907834101382
9.7	0.9943563748079877
9.8	0.9946973886328725
9.9	0.9950783410138249
10.0	0.9954385560675884


==> data/gamma_1_1.csv <==
-40.0	9.99950001666625e-5
-39.9	0.00010232406376391719
-39.8	0.00010470737260546327
-39.7	0.0001071461899606924
-39.6	0.00010964180851184885
-39.5	0.00011219555103855365
-39.4	0.00011480877111824848
-39.3	0.00011748285384292376
-39.2	0.00012021921655251222
-39.1	0.00012301930958533424
-39.0	0.00012588461704598767
-38.9	0.00012881665759109184
-38.8	0.00013181698523329568
-38.7	0.00013488719016397665
-38.6	0.00013802889959506142
-38.5	0.00014124377862041447
-38.4	0.00014453353109724563
-38.3	0.00014789990054800393
-38.2	0.00015134467108322976
-38.1	0.00015486966834585443
-38.0	0.00015847676047743954
-37.9	0.00016216785910687056
-37.8	0.0001659449203620215
-37.7	0.000169809945904922
-37.6	0.00017376498399097653
-37.5	0.0001778121305527853
-37.4	0.0001819535303091446
-37.3	0.0001861913778998046
-37.2	0.0001905279190465828
-37.1	0.00019496545174144537
-37.0	0.00019950632746217455
-36.9	0.00020415295241627042
-36.8	0.00020890778881373076
-36.7	0.00021377335616938392
-36.6	0.00021875223263545784
-36.5	0.00022384705636507873
-36.4	0.0002290605269074243
-36.3	0.00023439540663525613
-36.2	0.0002398545222055846
-36.1	0.0002454407660542285
-36.0	0.00025115709792505674
-35.9	0.0002570065464347103
-35.8	0.0002629922106736278
-35.7	0.00026911726184421
-35.6	0.00027538494493698564
-35.5	0.0002817985804456483
-35.4	0.00028836156612187204
-35.3	0.0002950773787708178
-35.2	0.00030194957608826816
-35.1	0.00030898179854035987
-35.0	0.0003161777712868841
-34.9	0.00032354130614917166
-34.8	0.00033107630362358425
-34.7	0.0003387867549416641
-34.6	0.00034667674417802164
-34.5	0.0003547504504070518
-34.4	0.0003630121499096178
-34.3	0.0003714662184308385
-34.2	0.0003801171334901676
-34.1	0.00038896947674496514
-34.0	0.0003980279364087835
-33.9	0.00040729730972564323
-33.8	0.0004167825055015725
-33.7	0.0004264885466947344
-33.6	0.0004364205730654843
-33.5	0.0004465838438877383
-33.4	0.000456983740723057
-33.3	0.00046762577025889025
-33.2	0.00047851556721244975
-33.1	0.0004896588973017236
-33.0	0.0005010616602851586
-32.9	0.0005127298930716024
-32.8	0.0005246697729021084
-32.7	0.0005368876206052408
-32.6	0.0005493899039275863
-32.5	0.0005621832409411647
-32.4	0.0005752744035295264
-32.3	0.0005886703209543202
-32.2	0.000602378083504174
-32.1	0.0006164049462277803
-32.0	0.0006307583327530872
-31.9	0.0006454458391945939
-31.8	0.0006604752381507291
-31.7	0.0006758544827933941
-31.6	0.0006915917110517512
-31.5	0.0007076952498924245
-31.4	0.0007241736196982908
-31.3	0.0007410355387481207
-31.2	0.0007582899277993586
-31.1	0.000775945914776385
-31.0	0.0007940128395666616
-30.9	0.0008125002589272099
-30.8	0.000831417951503928
-30.7	0.0008507759229663097
-30.6	0.000870584411260168
-30.5	0.0008908538919810626
-30.4	0.0009115950838711332
-30.3	0.0009328189544421636
-30.2	0.0009545367257277061
-30.1	0.00097675988016719
-30.0	0.0009995001666250082
-29.9	0.0010227696065476027
-29.8	0.0010465805002616811
-29.7	0.0010709454334167383
-29.6	0.0010958772835751194
-29.5	0.0011213892269529677
-29.4	0.0011474947453154211
-29.3	0.0011742076330295349
-29.2	0.0012015420042784785
-29.1	0.00122951230044059
-29.0	0.0012581332976370205
-28.9	0.001287420114451701
-28.8	0.0013173882198275102
-28.7	0.0013480534411425668
-28.6	0.00137943197247066
-28.5	0.001411540383029927
-28.4	0.0014443956258239586
-28.3	0.0014780150464796238
-28.2	0.001512416392285972
-28.1	0.0015476178214386608
-28.0	0.0015836379124944946
-27.9	0.0016204956740406774
-27.8	0.001658210554583571
-27.7	0.0016968024526617627
-27.6	0.0017362917271884016
-27.5	0.001776699208027862
-27.4	0.0018180462068118487
-27.3	0.0018603545280002295
-27.2	0.0019036464801919517
-27.1	0.0019479448876914798
-27.0	0.001993273102336394
-26.9	0.002039655015591787
-26.8	0.002087115070917293
-26.7	0.002135678276412692
-26.6	0.002185370217748075
-26.5	0.00223621707138481
-26.4	0.002288245618093514
-26.3	0.0023414832567754972
-26.2	0.0023959580185941936
-26.1	0.0024516985814232208
-26.0	0.0025087342846178856
-25.9	0.0025670951441170327
-25.8	0.0026268118678823074
-25.7	0.00268791587168202
-25.6	0.002750439295226892
-25.5	0.0028144150186652232
-25.4	0.00287987667944499
-25.3	0.0029468586895507
-25.2	0.0030153962531228188
-25.1	0.0030855253844678287
-25.0	0.0031572829264671135
-24.9	0.003230706569392928
-24.8	0.0033058348701399884
-24.7	0.0033827072718812766
-24.6	0.0034613641241567957
-24.5	0.00354184670340428
-24.4	0.0036241972339408554
-24.3	0.003708458909404919
-24.2	0.003794675914667662
-24.1	0.003882893448223687
-24.0	0.003973157745070544
-23.9	0.004065516100086923
-23.8	0.004160016891919628
-23.7	0.004256709607389452
-23.6	0.0043556448664263045
-23.5	0.004456874447544098
-23.4	0.004560451313866037
-23.3	0.004666429639711159
-23.2	0.004774864837753088
-23.1	0.004885813586762083
-23.0	0.004999333859941815
-22.9	0.005115484953872133
-22.8	0.005234327518069625
-22.7	0.005355923585177575
-22.6	0.005480336601797299
-22.5	0.005607631459972968
-22.4	0.005737874529342014
-22.3	0.005871133689963594
-22.2	0.006007478365837571
-22.1	0.006146979559126587
-22.0	0.006289709885094143
-21.9	0.006435743607771471
-21.8	0.006585156676366267
-21.7	0.006738026762426523
-21.6	0.006894433297772581
-21.5	0.0070544575132109695
-21.4	0.007218182478043346
-21.3	0.007385693140384271
-21.2	0.007557076368301443
-21.1	0.007732420991792113
-21.0	0.007911817845609596
-20.9	0.00809535981295369
-20.8	0.008283141870039076
-20.7	0.008475261131555596
-20.6	0.008671816897034423
-20.5	0.008872910698134338
-20.4	0.009078646346861896
-20.3	0.009289129984739844
-20.2	0.009504470132937539
-20.1	0.009724777743377482
-20.0	0.009950166250831947
-19.9	0.010180751626023382
-19.8	0.010416652429742514
-19.7	0.01065798986799773
-19.6	0.010904887848209165
-19.5	0.011157473036461
-19.4	0.011415874915824945
-19.3	0.011680225845768027
-19.2	0.01195066112265729
-19.1	0.012227319041373768
-19.0	0.012510340958048146
-18.9	0.012799871353929529
-18.8	0.013096057900399128
-18.7	0.01339905152513966
-18.6	0.013709006479471075
-18.5	0.01402608040686293
-18.4	0.01435043441263268
-18.3	0.014682233134839127
-18.2	0.01502164481637944
-18.1	0.015368841378297221
-18.0	0.015723998494309013
-17.9	0.016087295666555097
-17.8	0.016458916302580257
-17.7	0.016839047793548924
-17.6	0.01722788159369818
-17.5	0.017625613301031313
-17.4	0.018032442739253075
-17.3	0.018448574040947255
-17.2	0.0188742157319953
-17.1	0.0193095808172337
-17.0	0.01975488686734655
-16.9	0.020210356106987803
-16.8	0.02067621550412666
-16.7	0.021152696860607334
-16.6	0.021640036903912856
-16.5	0.022138477380120952
-16.4	0.02264826514803729
-16.3	0.023169652274490145
-16.2	0.02370289613076755
-16.1	0.0242482594901759
-16.0	0.024806010626696736
-15.9	0.025376423414715035
-15.8	0.025959777429790453
-15.7	0.026556358050439204
-15.6	0.02716645656089164
-15.5	0.027790370254787304
-15.4	0.028428402539765217
-15.3	0.029080863042904456
-15.2	0.02974806771696546
-15.1	0.03043033894737888
-15.0	0.03112800565992457
-14.9	0.0318414034290387
-14.8	0.032570874586682605
-14.7	0.033316768331701906
-14.6	0.034079440839599504
-14.5	0.03485925537264052
-14.4	0.035656582390201905
-14.3	0.03647179965927338
-14.2	0.03730529236501049
-14.1	0.03815745322123366
-14.0	0.039028682580761226
-13.9	0.03991938854545673
-13.8	0.04082998707586377
-13.7	0.04176090210029394
-13.6	0.0427125656232257
-13.5	0.04368541783286354
-13.4	0.04467990720769808
-13.3	0.04569649062189869
-13.2	0.04673563344936132
-13.1	0.04779780966622374
-13.0	0.048883501951651066
-12.9	0.04999320178668271
-12.8	0.05112740955092224
-12.7	0.05228663461683926
-12.6	0.053471395441441034
-12.5	0.05468221965505892
-12.4	0.05591964414698234
-12.3	0.057184215147659465
-12.2	0.058476488307170206
-12.1	0.059797028769662794
-12.0	0.06114641124343089
-11.9	0.06252522006629231
-11.8	0.06393404926591548
-11.7	0.06537350261472318
-11.6	0.06684419367898574
-11.5	0.0683467458617004
-11.4	0.06988179243883323
-11.3	0.07144997658848401
-11.2	0.07305195141251371
-11.1	0.07468837995015615
-11.0	0.07635993518311503
-10.9	0.07806730003162622
-10.8	0.07981116734094557
-10.7	0.08159223985769995
-10.6	0.08341123019551741
-10.5	0.08526886078933055
-10.4	0.08716586383772222
-10.3	0.08910298123266178
-10.2	0.091080964475954
-10.1	0.09310057458169953
-10.0	0.09516258196404043
-9.9	0.09726776630943994
-9.8	0.09941691643271898
-9.7	0.10161083011604748
-9.6	0.10385031393006133
-9.5	0.10613618303625101
-9.4	0.10846926096973973
-9.3	0.1108503794015449
-9.2	0.11328037787938754
-9.1	0.11576010354609052
-9.0	0.11829041083457877
-8.9	0.12087216113846859
-8.8	0.12350622245720853
-8.7	0.1261934690147082
-8.6	0.12893478085036655
-8.5	0.13173104338138922
-8.4	0.13458314693525722
-8.3	0.13749198625119236
-8.2	0.14045845994943823
-8.1	0.14348346996716047
-8.0	0.1465679209597481
-7.9	0.14971271966628308
-7.8	0.1529187742379288
-7.7	0.15618699352797688
-7.6	0.15951828634227985
-7.5	0.16291356064878942
-7.4	0.16637372274491538
-7.3	0.1698996763814173
-7.2	0.17349232184154312
-7.1	0.17715255497413193
-7.0	0.18088126617940986
-6.9	0.18467933934621797
-6.8	0.18854765073943164
-6.7	0.19248706783635133
-6.6	0.1964984481108761
-6.5	0.20058263776430169
-6.4	0.20474047040162965
-6.3	0.20897276565231734
-6.2	0.21328032773445663
-6.1	0.21766394396142877
-6.0	0.22212438319015504
-5.9	0.22666239421014095
-5.8	0.23127870407260026
-5.7	0.2359740163590435
-5.6	0.24074900938882432
-5.5	0.24560433436525522
-5.4	0.2505406134600366
-5.3	0.25555843783588417
-5.2	0.26065836560739675
-5.1	0.26584091974037377
-5.0	0.2711065858899754
-4.9	0.2764558101783134
-4.8	0.2818889969122743
-4.7	0.2874065062426016
-4.6	0.29300865176550844
-4.5	0.2986956980683504
-4.4	0.30446785822116584
-4.3	0.31032529121618396
-4.2	0.3162680993577123
-4.1	0.3222963256051477
-4.0	0.32840995087219926
-3.9	0.334608891285782
-3.8	0.3408929954084233
-3.7	0.34726204142843053
-3.6	0.3537157343224907
-3.5	0.3602537029958145
-3.4	0.3668754974053982
-3.3	0.37358058567245567
-3.2	0.38036835119056595
-3.1	0.3872380897365982
-3.0	0.3941890065919981
-2.9	0.4012202136825709
-2.8	0.40833072674544163
-2.7	0.4155194625324531
-2.6	0.4227852360598304
-2.5	0.43012675791453187
-2.4	0.4375426316282994
-2.3	0.4450313511310141
-2.2	0.45259129829556044
-2.1	0.4602207405869969
-2.0	0.46791782882941424
-1.9	0.47568059510444727
-1.8	0.4835069507959605
-1.7	0.49139468479598014
-1.6	0.49934146188746065
-1.5	0.5073448213199706
-1.4	0.5154021755948363
-1.3	0.523510809476703
-1.2	0.5316678792488403
-1.1	0.5398704122298371
-1.0	0.5481153065695883
-0.9	0.5563993313426623
-0.8	0.5647191269572468
-0.7	0.5730712058979089
-0.6	0.5814519538203275
-0.5	0.5898576310160006
-0.4	0.5982843742646551
-0.3	0.6067281990916875
-0.2	0.6151850024474546
-0.1	0.6236505658245683
0.0	0.6321205588285577
0.1	0.6405905432163038
0.2	0.649055977415546
0.3	0.6575122215374715
0.4	0.6659545428929524
0.5	0.6743781220213492
0.6	0.6827780592389816
0.7	0.6911493817123502
0.8	0.6994870510589812
0.9	0.7077859714763637
1.0	0.7160409983968387
1.1	0.7242469476635075
1.2	0.7323986052192297
1.3	0.7404907372976024
1.4	0.7485181011014536
1.5	0.7564754559508551
1.6	0.7643575748789679
1.7	0.7721592566502091
1.8	0.7798753381712711
1.9	0.7875007072614714
2.0	0.7950303157447712
2.1	0.802459192821618
2.2	0.8097824586745582
2.3	0.8169953382573726
2.4	0.8240931752133462
2.5	0.8310714458642334
2.6	0.83792577320756
2.7	0.8446519408561748
2.8	0.8512459068504543
2.9	0.857703817270344
3.0	0.8640220195715285
3.1	0.8701970755675245
3.2	0.8762257739774325
3.3	0.8821051424575244
3.4	0.8878324590338411
3.5	0.893405262852575
3.6	0.8988213641652727
3.7	0.9040788534668595
3.8	0.9091761097062058
3.9	0.9141118074914565
4.0	0.9188849232156777
4.1	0.9234947400325466
4.2	0.9279408516168515
4.3	0.9322231646504822
4.4	0.9363418999813733
4.5	0.9402975924105026
4.6	0.9440910890705156
4.7	0.9477235463688094
4.8	0.9511964254779066
4.9	0.9545114863666233
5.0	0.957670780376795
5.1	0.9606766413620852
5.2	0.9635316754175441
5.3	0.9662387492409981
5.4	0.9688009771798859
5.5	0.9712217070296869
5.6	0.9735045046624319
5.7	0.9756531375758072
5.8	0.9776715574648696
5.9	0.9795638819292225
6.0	0.9813343754384811
6.1	0.9829874296878144
6.2	0.9845275434831194
6.3	0.9859593023018106
6.4	0.9872873576801496
6.5	0.9885164065813685
6.6	0.98965117090045
6.7	0.9906963772612353
6.8	0.9916567372594767
6.9	0.9925369283015069
7.0	0.993341575182368
7.1	0.9940752325395564
7.2	0.9947423683090707
7.3	0.9953473482992966
7.4	0.9958944219855658
7.5	0.9963877096141436
7.6	0.9968311906891488
7.7	0.9972286938996942
7.8	0.9975838885276194
7.9	0.9979002773588426
8.0	0.9981811911038428
8.1	0.9984297843154238
8.2	0.9986490327749595
8.3	0.998841732302097
8.4	0.9990104989276464
8.5	0.99915777035539
8.6	0.9992858086260169
8.7	0.999396703885536
8.8	0.9994923791515098
8.9	0.999574595963398
9.0	0.9996449607982933
9.1	0.9997049321303988
9.2	0.9997558280117326
9.3	0.9997988340526898
9.4	0.9998350116841433
9.5	0.9998653065875834
9.6	0.9998905571862033
9.7	0.9999115030976246
9.8	0.999928793457891
9.9	0.9999429950361913
10.0	0.9999546000702375


==> data/gamma_3_1_3.csv <==
-40.0	4.498987621489887e-12
-39.9	4.82072682570926e-12
-39.8	5.165474156942014e-12
-39.7	5.534874905315902e-12
-39.6	5.930692008282883e-12
-39.5	6.354814462485778e-12
-39.4	6.809266337025013e-12
-39.3	7.296216431116239e-12
-39.2	7.8179886222033e-12
-39.1	8.37707295388288e-12
-39.0	8.976137516524462e-12
-38.9	9.618041177249964e-12
-38.8	1.030584721998514e-11
-38.7	1.1042837960637174e-11
-38.6	1.18325304070971e-11
-38.5	1.2678693038752433e-11
-38.4	1.3585363785528547e-11
-38.3	1.4556869292196658e-11
-38.2	1.5597845559815934e-11
-38.1	1.671326006273731e-11
-38.0	1.790843544663412e-11
-37.9	1.918907492055936e-11
-37.8	2.0561289464105123e-11
-37.7	2.2031626979387796e-11
-37.6	2.360710352685756e-11
-37.5	2.5295236793855062e-11
-37.4	2.710408195548635e-11
-37.3	2.9042270098783346e-11
-37.2	3.1119049393331695e-11
-37.1	3.3344329204641404e-11
-37.0	3.572872736054763e-11
-36.9	3.8283620795965064e-11
-36.8	4.1021199817406936e-11
-36.7	4.3954526245925445e-11
-36.6	4.7097595715621004e-11
-36.5	5.046540442464188e-11
-36.4	5.407402065683101e-11
-36.3	5.7940661414883477e-11
-36.2	6.208377453023867e-11
-36.1	6.652312664100788e-11
-36.0	7.127989745718894e-11
-35.9	7.6376780762369e-11
-35.8	8.183809263319367e-11
-35.7	8.768988739224397e-11
-35.6	9.396008184681017e-11
-35.5	1.0067858840546812e-10
-35.4	1.0787745770668354e-10
-35.3	1.1559103143890116e-10
-35.2	1.2385610608013474e-10
-35.1	1.3271210833703857e-10
-35.0	1.422012831191277e-10
-34.9	1.523688949434865e-10
-34.8	1.632634437292183e-10
-34.7	1.749368960093828e-10
-34.6	1.8744493266152023e-10
-34.5	2.0084721433647065e-10
-34.4	2.1520766584940384e-10
-34.3	2.3059478088720877e-10
-34.2	2.470819484829928e-10
-34.1	2.647478028120627e-10
-34.0	2.836765979745989e-10
-33.9	3.039586095491534e-10
-33.8	3.256905648283705e-10
-33.7	3.489761037847296e-10
-33.6	3.7392627296024077e-10
-33.5	4.006600546305463e-10
-33.4	4.293049337615616e-10
-33.3	4.599975054564923e-10
-33.2	4.928841257834392e-10
-33.1	5.28121609080041e-10
-33.0	5.658779750524072e-10
-32.9	6.06333249222275e-10
-32.8	6.496803205296946e-10
-32.7	6.961258601701395e-10
-32.6	7.458913060357746e-10
-32.5	7.992139174421622e-10
-32.4	8.563479051555606e-10
-32.3	9.175656420934476e-10
-32.2	9.831589604538914e-10
-32.1	1.0534405414397837e-9
-32.0	1.1287454041833587e-9
-31.9	1.2094325009472378e-9
-31.8	1.2958864261826088e-9
-31.7	1.3885192475652307e-9
-31.6	1.487772467708771e-9
-31.5	1.5941191258745894e-9
-31.4	1.7080660496612872e-9
-31.3	1.8301562673682529e-9
-31.2	1.9609715924894046e-9
-31.1	2.1011353926090993e-9
-31.0	2.2513155558462345e-9
-30.9	2.412227668928829e-9
-30.8	2.584638421983648e-9
-30.7	2.76936925619997e-9
-30.6	2.9673002716762832e-9
-30.5	3.17937441399125e-9
-30.4	3.4066019593595867e-9
-30.3	3.65006531964704e-9
-30.2	3.910924190032105e-9
-30.1	4.1904210637239025e-9
-30.0	4.489887139881512e-9
-29.9	4.810748652740096e-9
-29.8	5.154533651940861e-9
-29.7	5.5228792661947724e-9
-29.6	5.9175394846944894e-9
-29.5	6.340393493136084e-9
-29.4	6.793454603831055e-9
-29.3	7.278879822196276e-9
-29.2	7.798980094914061e-9
-29.1	8.35623128827187e-9
-29.0	8.953285948638752e-9
-28.9	9.592985900723711e-9
-28.8	1.027837574321541e-8
-28.7	1.1012717305632698e-8
-28.6	1.1799505134746854e-8
-28.5	1.2642483083789755e-8
-28.4	1.354566208285681e-8
-28.3	1.4513339174477401e-8
-28.2	1.5550117904283293e-8
-28.1	1.6660930163081576e-8
-28.0	1.7851059583471705e-8
-27.9	1.912616660145557e-8
-27.8	2.04923153013195e-8
-27.7	2.1956002170450745e-8
-27.6	2.3524186899723498e-8
-27.5	2.5204325374699152e-8
-27.4	2.7004405013170983e-8
-27.3	2.893298261559737e-8
-27.2	3.099922490675485e-8
-27.1	3.321295195956601e-8
-27.0	3.5584683705565884e-8
-26.9	3.812568975093433e-8
-26.8	4.084804273250349e-8
-26.7	4.37646754647245e-8
-26.6	4.688944214631196e-8
-26.5	5.0237183914278467e-8
-26.4	5.3823799053389186e-8
-26.3	5.766631819082582e-8
-26.2	6.178298482912646e-8
-26.1	6.619334159538655e-8
-26.0	7.091832261138115e-8
-25.9	7.598035241779436e-8
-25.8	8.140345191630642e-8
-25.7	8.721335182595958e-8
-25.6	9.343761418519797e-8
-25.5	1.0010576246843237e-7
-25.4	1.0724942092599107e-7
-25.3	1.1490246379921544e-7
-25.2	1.2310117510828028e-7
-25.1	1.318844197593852e-7
-25.0	1.4129382677048303e-7
-24.9	1.513739854708123e-7
-24.8	1.6217265558963128e-7
-24.7	1.737409922137973e-7
-24.6	1.861337866625745e-7
-24.5	1.9940972440163096e-7
-24.4	2.136316611968147e-7
-24.3	2.2886691879247728e-7
-24.2	2.4518760148906546e-7
-24.1	2.626709350910033e-7
-24.0	2.813996297987761e-7
-23.9	3.0146226872924594e-7
-23.8	3.2295372386592556e-7
-23.7	3.4597560136683907e-7
-23.6	3.7063671829217316e-7
-23.5	3.9705361295783444e-7
-23.4	4.253510912749313e-7
-23.3	4.5566281159965313e-7
-23.2	4.881319107938853e-7
-23.1	5.229116743848863e-7
-23.0	5.60166253913315e-7
-22.9	6.000714347735856e-7
-22.8	6.42815458080213e-7
-22.7	6.885999003389681e-7
-22.6	7.376406149639822e-7
-22.5	7.901687399619739e-7
-22.4	8.4643177640415e-7
-22.3	9.066947426261653e-7
-22.2	9.71241409438242e-7
-22.1	1.0403756219924035e-6
-22.0	1.1144227143440217e-6
-21.9	1.193731023160981e-6
-21.8	1.2786735074788608e-6
-21.7	1.369649481875545e-6
-21.6	1.4670864709457436e-6
-21.5	1.5714421934979937e-6
-21.4	1.6832066854745795e-6
-21.3	1.8029045712126996e-6
-21.2	1.9310974933240093e-6
-21.1	2.068386712173281e-6
-21.0	2.2154158866879346e-6
-20.9	2.3728740490313863e-6
-20.8	2.5414987865282375e-6
-20.7	2.7220796451419275e-6
-20.6	2.915461769778393e-6
-20.5	3.1225497977281865e-6
-20.4	3.3443120226664126e-6
-20.3	3.581784847811505e-6
-20.2	3.836077548103067e-6
-20.1	4.108377362602127e-6
-20.0	4.399954939749088e-6
-19.9	4.712170159640563e-6
-19.8	5.046478359113401e-6
-19.7	5.404436987157401e-6
-19.6	5.787712720025833e-6
-19.5	6.198089067380631e-6
-19.4	6.637474502905301e-6
-19.3	7.107911155052204e-6
-19.2	7.611584095967545e-6
-19.1	8.150831269169484e-6
-19.0	8.728154099250813e-6
-18.9	9.34622882974376e-6
-18.8	1.0007918638340652e-5
-18.7	1.071628658190911e-5
-18.6	1.1474609427197882e-5
-18.5	1.2286392426803667e-5
-18.4	1.3155385103878078e-5
-18.3	1.4085598113207894e-5
-18.2	1.5081321250720488e-5
-18.1	1.6147142688156727e-5
-18.0	1.7287969514645607e-5
-17.9	1.850904967220659e-5
-17.8	1.9815995377838058e-5
-17.7	2.121480813081803e-5
-17.6	2.271190541018828e-5
-17.5	2.4314149174120483e-5
-17.4	2.6028876280000407e-5
-17.3	2.7863930951641718e-5
-17.2	2.9827699428066907e-5
-17.1	3.192914693680264e-5
-17.0	3.417785714366068e-5
-16.9	3.6584074240523127e-5
-16.8	3.9158747842775906e-5
-16.7	4.191358087874146e-5
-16.6	4.486108066479996e-5
-16.5	4.801461337188629e-5
-16.4	5.138846210172439e-5
-16.3	5.499788880458019e-5
-16.2	5.885920028447538e-5
-16.1	6.298981855277252e-5
-16.0	6.740835580684743e-5
-15.9	7.213469432723546e-5
-15.8	7.719007160423541e-5
-15.7	8.259717102349822e-5
-15.6	8.838021845967704e-5
-15.5	9.456508514780278e-5
-15.4	0.00010117939722371718
-15.3	0.0001082526523477107
-15.2	0.00011581634384947239
-15.1	0.00012390409285767157
-15.0	0.00013255178890394178
-14.9	0.0001417977395188131
-14.8	0.00015168282936626166
-14.7	0.00016225068949406136
-14.6	0.00017354787730909787
-14.5	0.00018562406792022767
-14.4	0.00019853225752623915
-14.3	0.00021232897956298852
-14.2	0.00022707453436188277
-14.1	0.0002428332331116126
-14.0	0.0002596736569564104
-13.9	0.00027766893210713444
-13.8	0.0002968970218862071
-13.7	0.0003174410366738168
-13.6	0.00033938956277091445
-13.5	0.0003628370112442558
-13.4	0.00038788398787021955
-13.3	0.00041463768534712175
-13.2	0.0004432122990004495
-13.1	0.0004737294672615359
-13.0	0.0005063187382578909
-12.9	0.0005411180639122711
-12.8	0.0005782743230079247
-12.7	0.0006179438747386681
-12.6	0.0006602931443248443
-12.5	0.0007054992423391986
-12.4	0.0007537506194503894
-12.3	0.0008052477583557539
-12.2	0.0008602039047389133
-12.1	0.0009188458391514814
-12.0	0.0009814146917811366
-11.9	0.0010481668021302532
-11.8	0.0011193746256897448
-11.7	0.0011953276897511567
-11.6	0.0012763336005557463
-11.5	0.0013627191040320396
-11.4	0.0014548312024217018
-11.3	0.001553038329137794
-11.2	0.0016577315842375314
-11.1	0.001769326032923838
-11.0	0.001888262069514265
-10.9	0.0020150068493316126
-10.8	0.0021500557909766667
-10.7	0.0022939341514383546
-10.6	0.0024471986764788463
-10.5	0.0026104393286996287
-10.4	0.0027842810956468156
-10.3	0.002969385880249291
-10.2	0.0031664544757987563
-10.1	0.003376228627574894
-10.0	0.003599493183089471
-9.9	0.00383707833276758
-9.8	0.004089861942700504
-9.7	0.004358771980889458
-9.6	0.004644789038150751
-9.5	0.0049489489445672255
-9.4	0.0052723454820455245
-9.3	0.0056161331931698566
-9.2	0.005981530286128559
-9.1	0.00636982163502434
-9.0	0.006782361874361473
-8.9	0.007220578585927073
-8.8	0.007685975575647514
-8.7	0.008180136237299438
-8.6	0.00870472699918462
-8.5	0.009261500849034843
-8.4	0.00985230093149291
-8.3	0.01047906421151587
-8.2	0.01114382519596055
-8.1	0.011848719704439079
-8.0	0.012595988679266234
-7.9	0.013387982022960366
-7.8	0.014227162450301407
-7.7	0.015116109340390448
-7.6	0.01605752257249364
-7.5	0.017054226327687046
-7.4	0.018109172836447654
-7.3	0.019225446050359755
-7.2	0.020406265214023483
-7.1	0.02165498831106977
-7.0	0.022975115355901063
-6.9	0.024370291500398572
-6.8	0.02584430992236755
-6.7	0.027401114459940347
-6.6	0.029044801953533657
-6.5	0.03077962425426708
-6.4	0.03260998985501891
-6.3	0.03454046509752263
-6.2	0.036575774906128504
-6.1	0.038720802996075956
-6.0	0.04098059150137947
-5.9	0.043360339964740396
-5.8	0.04586540362930006
-5.7	0.04850129096957138
-5.6	0.05127366039657048
-5.5	0.05418831607005368
-5.4	0.05725120274889914
-5.3	0.060468399609098514
-5.2	0.06384611295760424
-5.1	0.06739066776946404
-5.0	0.07110849797532472
-4.9	0.07500613542657865
-4.8	0.07909019746621247
-4.7	0.08336737303487883
-4.6	0.08784440724392636
-4.5	0.09252808435015247
-4.4	0.09742520907098483
-4.3	0.1025425861837173
-4.2	0.10788699835840598
-4.1	0.11346518218115896
-4.0	0.1192838023328843
-3.9	0.12534942389819814
-3.8	0.1316684827901737
-3.7	0.13824725428901696
-3.6	0.14509181970662982
-3.5	0.15220803120440343
-3.4	0.1596014748085133
-3.3	0.1672774316854633
-3.2	0.17524083776066435
-3.1	0.18349624178438095
-3.0	0.19204776197242468
-2.9	0.20089904137341508
-2.8	0.21005320214017537
-2.7	0.21951279890976755
-2.6	0.2292797715245943
-2.5	0.23935539735575193
-2.4	0.24974024351912544
-2.3	0.2604341193043259
-2.2	0.2714360291661432
-2.1	0.28274412665737
-2.0	0.2943556697102359
-1.9	0.30626697770082906
-1.8	0.3184733907562832
-1.7	0.33096923178765547
-1.6	0.3437477717517333
-1.5	0.35680119866191873
-1.4	0.37012059088120075
-1.3	0.3836958952384354
-1.2	0.39751591051203794
-1.1	0.41156827682212116
-1.0	0.4258394714624656
-0.9	0.44031481168685815
-0.8	0.4549784649397317
-0.7	0.4698134669881805
-0.6	0.4848017483708499
-0.5	0.49992416952859375
-0.4	0.5151605649219132
-0.3	0.5304897963708979
-0.2	0.545889815774792
-0.1	0.5613377372805376
0.0	0.5768099188731565
0.1	0.5922820532561557
0.2	0.6077292677781201
0.3	0.6231262330432854
0.4	0.6384472797204161
0.5	0.6536665229372298
0.6	0.6687579935186052
0.7	0.6836957751978139
0.8	0.6984541468031393
0.9	0.7130077282997891
1.0	0.7273316294514182
1.1	0.7414015997594214
1.2	0.7551941782440335
1.3	0.7686868415518501
1.4	0.7818581488122249
1.5	0.7946878816226092
1.6	0.8071571775225499
1.7	0.8192486553198435
1.8	0.8309465306619209
1.9	0.8422367203022841
2.0	0.8531069335965195
2.1	0.8635467498754357
2.2	0.8735476804838594
2.3	0.8831032144416844
2.4	0.8922088468772528
2.5	0.9008620895997551
2.6	0.9090624634140471
2.7	0.9168114720344184
2.8	0.9241125577191006
2.9	0.9309710390197833
3.0	0.9373940313147938
3.1	0.9433903510651708
3.2	0.948970404993701
3.3	0.9541460656321098
3.4	0.958930534905073
3.5	0.9633381976159416
3.6	0.967384466862838
3.7	0.9710856235405476
3.8	0.9744586521696246
3.9	0.9775210753365425
4.0	0.9802907890258066
4.1	0.9827859010761455
4.2	0.9850245748988932
4.3	0.9870248804593893
4.4	0.9888046543448673
4.5	0.9903813705292082
4.6	0.9917720232015604
4.7	0.9929930227584864
4.8	0.9940601057750673
4.9	0.9949882594768179
5.0	0.9957916609391427
5.1	0.9964836309521526
5.2	0.9970766022134621
5.3	0.9975821012570104
5.4	0.9980107432981454
5.5	0.9983722389793037
5.6	0.9986754118405844
5.7	0.9989282252180193
5.8	0.9991378171906979
5.9	0.9993105421560725
6.0	0.9994520176093642
6.1	0.9995671747354539
6.2	0.9996603114863128
6.3	0.9997351469094211
6.4	0.9997948756075794
6.5	0.9998422213425057
6.6	0.9998794889379248
6.7	0.9999086137869024
6.8	0.9999312084176597
6.9	0.9999486057172317
7.0	0.9999618985489905
7.1	0.999971975624864
7.2	0.9999795536035361
7.3	0.999985205480339
7.4	0.99998938541209
7.5	0.9999924501807276
7.6	0.9999946775438447
7.7	0.9999962817492624
7.8	0.9999974265062105
7.9	0.9999982357093551
8.0	0.9999988022058675
8.1	0.9999991948820375
8.2	0.9999994643266048
8.3	0.9999996473048781
8.4	0.9999997702524852
8.5	0.9999998519716498
8.6	0.9999999056873662
8.7	0.9999999405965933
8.8	0.9999999630212436
8.9	0.9999999772556789
9.0	0.9999999861818191
9.1	0.9999999917098833
9.2	0.9999999950900841
9.3	0.9999999971301455
9.4	0.9999999983450538
9.5	0.9999999990587419
9.6	0.9999999994721703
9.7	0.9999999997082604
9.8	0.9999999998411211
9.9	0.9999999999147772
10.0	0.9999999999549898


==> data/gamma_4_1_4.csv <==
-40.0	1.0663253902157195e-15
-39.9	1.1691938255632132e-15
-39.8	1.2819857587032079e-15
-39.7	1.405658461072542e-15
-39.6	1.5412615441018006e-15
-39.5	1.6899458660802643e-15
-39.4	1.8529732981036474e-15
-39.3	2.0317274319584332e-15
-39.2	2.2277253207870983e-15
-39.1	2.4426303521387727e-15
-39.0	2.678266362615048e-15
-38.9	2.9366331138529288e-15
-38.8	3.2199232611321466e-15
-38.7	3.5305409585563784e-15
-38.6	3.8711222586365045e-15
-38.5	4.2445574793255525e-15
-38.4	4.6540157282397885e-15
-38.3	5.102971792096597e-15
-38.2	5.5952356194596096e-15
-38.1	6.134984646873802e-15
-38.0	6.726799242586942e-15
-37.9	7.375701568493732e-15
-37.8	8.087198189924351e-15
-37.7	8.867326794680718e-15
-37.6	9.72270741757169e-15
-37.5	1.0660598604899501e-14
-37.4	1.1688958995240084e-14
-37.3	1.2816514838785207e-14
-37.2	1.4052834027862731e-14
-37.1	1.5408407266464977e-14
-37.0	1.6894737067132978e-14
-36.9	1.8524435329915028e-14
-36.8	2.0311330330868545e-14
-36.7	2.2270584027350513e-14
-36.6	2.4418820674798355e-14
-36.5	2.6774267845590393e-14
-36.4	2.935691104570947e-14
-36.3	3.2188663240191366e-14
-36.2	3.529355072471409e-14
-36.1	3.869791691923097e-14
-36.0	4.2430645811447936e-14
-35.9	4.652340694449397e-14
-35.8	5.1010924025712656e-14
-35.7	5.593126943368664e-14
-35.6	6.132618712007994e-14
-35.5	6.724144664349468e-14
-35.4	7.372723133635381e-14
-35.3	8.083856389502544e-14
-35.2	8.863577300050141e-14
-35.1	9.718500492456638e-14
-35.0	1.0655878445753406e-13
-34.9	1.1683662991145032e-13
-34.8	1.281057274107647e-13
-34.7	1.4046167018471255e-13
-34.6	1.540092691262155e-13
-34.5	1.688634414857631e-13
-34.4	1.8515018523053914e-13
-34.3	2.0300764732451916e-13
-34.2	2.2258729498071855e-13
-34.1	2.4405519980874647e-13
-34.0	2.675934457367608e-13
-33.9	2.934016726350405e-13
-33.8	3.216987687172686e-13
-33.7	3.5272472605526535e-13
-33.6	3.867426749237623e-13
-33.5	4.240411142056827e-13
-33.4	4.649363567479119e-13
-33.3	5.097752103770111e-13
-33.2	5.589379172787099e-13
-33.1	6.128413766316605e-13
-33.0	6.719426777827837e-13
-32.9	7.367429738793917e-13
-32.8	8.077917287537703e-13
-32.7	8.856913730138584e-13
-32.6	9.711024087553765e-13
-32.5	1.0647490061057118e-12
-32.4	1.1674251389699323e-12
-32.3	1.2800013119096874e-12
-32.2	1.4034319350849665e-12
-32.1	1.5387634096686338e-12
-32.0	1.6871429921511775e-12
-31.9	1.8498285125383645e-12
-31.8	2.0281990286627227e-12
-31.7	2.223766506743413e-12
-31.6	2.4381886270023487e-12
-31.5	2.673282822653113e-12
-31.4	2.931041671001526e-12
-31.3	3.2136497668211863e-12
-31.2	3.5235022206909736e-12
-31.1	3.863224938708038e-12
-31.0	4.235696855036698e-12
-30.9	4.644074305247004e-12
-30.8	5.091817746474325e-12
-30.7	5.58272105024809e-12
-30.6	6.120943615556356e-12
-30.5	6.711045573521548e-12
-30.4	7.358026381155456e-12
-30.3	8.067367130264708e-12
-30.2	8.845076928924763e-12
-30.1	9.6977437473021e-12
-30.0	1.06325901572632e-11
-29.9	1.165753443648562e-11
-29.8	1.2781257553026234e-11
-29.7	1.4013276595885024e-11
-29.6	1.53640252714457e-11
-29.5	1.6844942145235745e-11
-29.4	1.8468567373720264e-11
-29.3	2.0248648742389814e-11
-29.2	2.2200257904801892e-11
-29.1	2.4339917803164536e-11
-29.0	2.6685742345221752e-11
-28.9	2.925758951539717e-11
-28.8	3.207722921125732e-11
-28.7	3.516852722029661e-11
-28.6	3.8557646887870724e-11
-28.5	4.227327017595894e-11
-28.4	4.6346839975541806e-11
-28.3	5.081282571413299e-11
-28.2	5.570901449587241e-11
-28.1	6.107683022621799e-11
-28.0	6.69616834084854e-11
-27.9	7.341335455718302e-11
-27.8	8.048641445550462e-11
-27.7	8.824068479376009e-11
-27.6	9.674174306458103e-11
-27.5	1.060614759622349e-10
-27.4	1.1627868594041698e-10
-27.3	1.274797560288702e-10
-27.2	1.3975937849783054e-10
-27.1	1.5322135349462522e-10
-27.0	1.6797946436333063e-10
-26.9	1.841584370009701e-10
-26.8	2.0189499130776023e-10
-26.7	2.21338993560192e-10
-26.6	2.426547193806622e-10
-26.5	2.6602223790303436e-10
-26.4	2.916389287474695e-10
-26.3	3.197211445287233e-10
-26.2	3.5050603283882897e-10
-26.1	3.8425353297800964e-10
-26.0	4.212485641676335e-10
-25.9	4.618034235782041e-10
-25.8	5.062604142570914e-10
-25.7	5.549947249592025e-10
-25.6	6.084175859851142e-10
-25.5	6.669797274327862e-10
-25.4	7.311751687893341e-10
-25.3	8.01545371550127e-10
-25.2	8.786837895753138e-10
-25.1	9.632408552048058e-10
-25.0	1.0559294427782173e-9
-24.9	1.1575308551762085e-9
-24.8	1.2689013833472591e-9
-24.7	1.3909794935440393e-9
-24.6	1.5247937022057176e-9
-24.5	1.671471204129749e-9
-24.4	1.8322473258248808e-9
-24.3	2.0084758827781046e-9
-24.2	2.2016405268580826e-9
-24.1	2.413367178276257e-9
-24.0	2.6454376455032936e-9
-23.9	2.899804546363642e-9
-23.8	3.178607654286527e-9
-23.7	3.484191805464865e-9
-23.6	3.819126515558974e-9
-23.5	4.186227468685674e-9
-23.4	4.588580056869345e-9
-23.3	5.02956516502408e-9
-23.2	5.512887415022752e-9
-23.1	6.042606102639493e-9
-23.0	6.623169083288628e-9
-22.9	7.259449886705236e-9
-22.8	7.956788367215778e-9
-22.7	8.721035225242295e-9
-22.6	9.558600767408257e-9
-22.5	1.0476508307316148e-8
-22.4	1.1482452647031761e-8
-22.3	1.2584864120835086e-8
-22.2	1.379297872822018e-8
-22.1	1.5116914932801377e-8
-22.0	1.6567757758119368e-8
-21.9	1.815765087074967e-8
-21.8	1.9899897406095934e-8
-21.7	2.180907036329007e-8
-21.6	2.3901133473300835e-8
-21.5	2.6193573529283478e-8
-21.4	2.870554526103866e-8
-21.3	3.14580299369531e-8
-21.2	3.447400898772378e-8
-21.1	3.777865406742737e-8
-21.0	4.139953510001738e-8
-20.9	4.536684800415114e-8
-20.8	4.971366394749843e-8
-20.7	5.447620215459833e-8
-20.6	5.969412848123411e-8
-20.5	6.541088217469034e-8
-20.4	7.167403346467693e-8
-20.3	7.85356748759544e-8
-20.2	8.605284942261566e-8
-20.1	9.428801913765727e-8
-20.0	1.0330957771216807e-7
-19.9	1.1319241136857071e-7
-19.8	1.240185124746116e-7
-19.7	1.358776508220413e-7
-19.6	1.4886810794933912e-7
-19.5	1.6309748038489057e-7
-19.4	1.7868355822935963e-7
-19.3	1.9575528608783118e-7
-19.2	2.1445381400786257e-7
-19.1	2.3493364678388888e-7
-19.0	2.5736390075654207e-7
-18.9	2.819296780731164e-7
-18.8	3.088335692888792e-7
-18.7	3.382972961847326e-7
-18.6	3.705635077623726e-7
-18.5	4.0589774356126983e-7
-18.4	4.445905797313011e-7
-18.3	4.869599746998152e-7
-18.2	5.333538328026583e-7
-18.1	5.841528059158877e-7
-18.0	6.397733549408725e-7
-17.9	7.006710949725483e-7
-17.8	7.673444501334607e-7
-17.7	8.403386463992356e-7
-17.6	9.202500732912738e-7
-17.5	1.0077310480872987e-6
-17.4	1.1034950192188896e-6
-17.3	1.2083222488085768e-6
-17.2	1.3230660178693675e-6
-17.1	1.4486594015712854e-6
-17.0	1.5861226661991017e-6
-16.9	1.736571344010527e-6
-16.8	1.9012250471863301e-6
-16.7	2.0814170874749703e-6
-16.6	2.2786049740110768e-6
-16.5	2.494381868167287e-6
-16.4	2.73048908122362e-6
-16.3	2.9888297081531654e-6
-16.2	3.2714834989743386e-6
-16.1	3.5807230779602262e-6
-16.0	3.919031630580796e-6
-15.9	4.289122188441256e-6
-15.8	4.693958653736908e-6
-15.7	5.1367787169364305e-6
-15.6	5.621118834608018e-6
-15.5	6.150841448593187e-6
-15.4	6.730164643196295e-6
-15.3	7.363694453784457e-6
-15.2	8.056460058277905e-6
-15.1	8.813952102558906e-6
-15.0	9.642164431947306e-6
-14.9	1.0547639523699857e-5
-14.8	1.153751794011269e-5
-14.7	1.2619592148375573e-5
-14.6	1.3802365081981247e-5
-14.5	1.509511384938485e-5
-14.4	1.6507959028894303e-5
-14.3	1.8051940024618642e-5
-14.2	1.9739096996887714e-5
-14.1	2.1582559922066002e-5
-14.0	2.359664538131549e-5
-13.9	2.5796961725821063e-5
-13.8	2.820052331749589e-5
-13.7	3.082587459945845e-5
-13.6	3.369322480985717e-5
-13.5	3.682459421615537e-5
-13.4	4.02439728150395e-5
-13.3	4.397749251594208e-5
-13.2	4.805361390405198e-5
-13.1	5.250332876189699e-5
-13.0	5.7360379617434025e-5
-12.9	6.266149768133267e-5
-12.8	6.844666063713715e-5
-12.7	7.475937185549662e-5
-12.6	8.164696271799495e-5
-12.5	8.916091985759238e-5
-12.4	9.735723925159955e-5
-12.3	0.00010629680923973565
-12.2	0.00011604582468446787
-12.1	0.00012667623464372916
-12.0	0.00013826622608755355
-11.9	0.00015090074636031219
-11.8	0.00016467206726932635
-11.7	0.00017968039386879447
-11.6	0.00019603452120527738
-11.5	0.00021385254249756615
-11.4	0.00023326261243946208
-11.3	0.0002544037695388899
-11.2	0.00027742682164048617
-11.1	0.00030249529902123595
-11.0	0.00032978647969933526
-10.9	0.0003594924918547493
-10.8	0.00039182149852526045
-10.7	0.00042699897001323466
-10.6	0.0004652690497148468
-10.5	0.0005068960193638887
-10.4	0.0005521658699648941
-10.3	0.0006013879849735868
-10.2	0.0006548969425643267
-10.1	0.0007130544441020023
-10.0	0.0007762513762070146
-9.9	0.0008449100140633382
-9.8	0.0009194863738676605
-9.7	0.0010004727225483736
-9.6	0.0010884002530918385
-9.5	0.0011838419339953892
-9.4	0.001287415541515703
-9.3	0.001399786883491621
-9.2	0.0015216732235852149
-9.1	0.001653846914796036
-9.0	0.0017971392510529995
-8.9	0.0019524445455667671
-8.8	0.0021207244444229425
-8.7	0.0023030124836021996
-8.6	0.0025004188972153583
-8.5	0.002714135684227785
-8.4	0.0029454419403033482
-8.3	0.0031957094606104935
-8.2	0.00346640861848554
-8.1	0.0037591145237248153
-8.0	0.004075513462961137
-7.9	0.0044174096230527385
-7.8	0.004786732096655916
-7.7	0.005185542167146791
-7.6	0.0056160408677828145
-7.5	0.006080576807430924
-7.4	0.006581654252315848
-7.3	0.007121941450039056
-7.2	0.007704279178565718
-7.1	0.008331689498954251
-7.0	0.00900738468629334
-6.9	0.00973477630859492
-6.8	0.010517484418256598
-6.7	0.011359346815137427
-6.6	0.012264428334278828
-6.5	0.013237030104839748
-6.4	0.014281698719902263
-6.3	0.015403235249439347
-6.2	0.01660670402093525
-6.1	0.01789744108392016
-6.0	0.01928106226605395
-5.9	0.02076347071939646
-5.8	0.022350863846179566
-5.7	0.024049739483800337
-5.6	0.025866901218952305
-5.5	0.02780946269087931
-5.4	0.029884850733771236
-5.3	0.032100807198426194
-5.2	0.03446538928361203
-5.1	0.03698696819820745
-5.0	0.039674225966357606
-4.9	0.042536150179718034
-4.8	0.04558202649358487
-4.7	0.04882142865754297
-4.6	0.052264205866441704
-4.5	0.05592046721429548
-4.4	0.05980056303237714
-4.3	0.06391506289362696
-4.2	0.06827473006884252
-4.1	0.07289049222627617
-4.0	0.07777340817556998
-3.9	0.08293463046975164
-3.8	0.08838536369562383
-3.7	0.09413681830364794
-3.6	0.10020015985366293
-3.5	0.10658645358279287
-3.4	0.11330660423695443
-3.3	0.12037129114771332
-3.2	0.12779089858203313
-3.1	0.1355754414438419
-3.0	0.14373448646335898
-2.9	0.1522770690727465
-2.8	0.16121160623473205
-2.7	0.17054580556417032
-2.6	0.1802865711606698
-2.5	0.19043990665292954
-2.4	0.20101081604163465
-2.3	0.21200320301681724
-2.2	0.22341976951654818
-2.1	0.23526191438547486
-2.0	0.2475296330827315
-1.9	0.26022141947760796
-1.8	0.27333417085632267
-1.7	0.28686309734246646
-1.6	0.3008016370051117
-1.5	0.3151413779900619
-1.4	0.3298719890589619
-1.3	0.34498115995566386
-1.2	0.36045455303695917
-1.1	0.37627576760316606
-1.0	0.3924263183408243
-0.9	0.4088856292427202
-0.8	0.42563104429767684
-0.7	0.44263785614233064
-0.6	0.4598793537381184
-0.5	0.47732688997805484
-0.4	0.49494996993919005
-0.3	0.512716360278122
-0.2	0.5305922200195219
-0.1	0.5485422527129015
0.0	0.5665298796332909
0.1	0.5845174333803278
0.2	0.6024663708916618
0.3	0.620337504535522
0.4	0.6380912495896311
0.5	0.6556878860560333
0.6	0.6730878324111401
0.7	0.690251928555398
0.8	0.7071417249157809
0.9	0.7237197743755318
1.0	0.7399499234679385
1.1	0.7557975990829995
1.2	0.7712300868057396
1.3	0.7862167969401075
1.4	0.8007295142792059
1.5	0.8147426277662203
1.6	0.8282333363543484
1.7	0.841181827620015
1.8	0.853571426011339
1.9	0.8653887080206459
2.0	0.8766235820508612
2.1	0.8872693312935664
2.2	0.897322618541689
2.3	0.9067834525102816
2.4	0.9156551159206926
2.5	0.9239440563009437
2.6	0.931659741151279
2.7	0.9388144798007577
2.8	0.9454232149202159
2.9	0.951503287240992
3.0	0.9570741775404787
3.1	0.9621572303793591
3.2	0.9667753643979886
3.3	0.9709527741902455
3.4	0.9747146288649216
3.5	0.9780867723736687
3.6	0.9810954305308107
3.7	0.9837669293781259
3.8	0.9861274291651508
3.9	0.9882026777344657
4.0	0.9900177865370419
4.1	0.9915970318730609
4.2	0.992963683278852
4.3	0.994139860282266
4.4	0.995146418048989
4.5	0.9960028617626658
4.6	0.996727288942725
4.7	0.9973363583238439
4.8	0.9978452834156897
4.9	0.9982678484431547
5.0	0.9986164440442565
5.1	0.9989021198796371
5.2	0.9991346511846098
5.3	0.9993226162685004
5.4	0.9994734820296379
5.5	0.999593694697781
5.6	0.9996887732266383
5.7	0.999763403023435
5.8	0.9998215280052608
5.9	0.9998664392981546
6.0	0.9999008592300522
6.1	0.9999270195995666
6.2	0.9999467335175124
6.3	0.9999614604076474
6.4	0.9999723640100959
6.5	0.9999803634505305
6.6	0.9999861776179428
6.7	0.9999903632333452
6.8	0.9999933470925018
6.9	0.9999954530307587
7.0	0.9999969241913096
7.1	0.9999979411846008
7.2	0.9999986367111953
7.3	0.9999991071884408
7.4	0.9999994218776256
7.5	0.9999996299573801
7.6	0.9999997659347146
7.7	0.9999998537303819
7.8	0.9999999097226332
7.9	0.9999999449846102
8.0	0.9999999669067016
8.1	0.9999999803567444
8.2	0.9999999884981323
8.3	0.9999999933585094
8.4	0.9999999962193835
8.5	0.9999999978791309
8.6	0.9999999988278849
8.7	0.9999999993620609
8.8	0.99999999965819
8.9	0.9999999998197698
9.0	0.9999999999065147
9.1	0.9999999999523167
9.2	0.999999999976093
9.3	0.9999999999882228
9.4	0.9999999999943017
9.5	0.9999999999972933
9.6	0.9999999999987383
9.7	0.9999999999994231
9.8	0.9999999999997414
9.9	0.9999999999998864
10.0	0.9999999999999512


==> data/gamma_5_1_5.csv <==
-40.0	2.6030818297031804e-19
-39.9	2.9206775048062373e-19
-39.8	3.277021514017939e-19
-39.7	3.6768412470948153e-19
-39.6	4.1254408304315057e-19
-39.5	4.628771485922265e-19
-39.4	5.193510472880928e-19
-39.3	5.827149660009605e-19
-39.2	6.538094902116507e-19
-39.1	7.335777539567267e-19
-39.0	8.230779499212378e-19
-38.9	9.234973655903407e-19
-38.8	1.036168131607145e-18
-38.7	1.162584891189183e-18
-38.6	1.3044246249290527e-18
-38.5	1.463568893885766e-18
-38.4	1.6421287959387705e-18
-38.3	1.842472966353725e-18
-38.2	2.0672589938731656e-18
-38.1	2.3194686689319296e-18
-38.0	2.6024475314068488e-18
-37.9	2.9199492423161342e-18
-37.8	3.2761853678417028e-18
-37.7	3.67588123580423e-18
-37.6	4.124338605229344e-18
-37.5	4.627505979967412e-18
-37.4	5.192057498669366e-18
-37.3	5.82548144711851e-18
-37.2	6.5361795664776235e-18
-37.1	7.333578474127763e-18
-37.0	8.228254674340136e-18
-36.9	9.232074816167047e-18
-36.8	1.0358353058048595e-17
-36.7	1.1622027625381773e-17
-36.6	1.3039858901703316e-17
-36.5	1.463065167954773e-17
-36.4	1.6415504517267976e-17
-36.3	1.8418089507354002e-17
-36.2	2.0664966164848627e-17
-36.1	2.318593359665387e-17
-36.0	2.6014425619843762e-17
-35.9	2.918795406627882e-17
-35.8	3.274860614937129e-17
-35.7	3.674360248526092e-17
-35.6	4.12259231643961e-17
-35.5	4.6255010171219835e-17
-35.4	5.189755546131035e-17
-35.3	5.822838514024216e-17
-35.2	6.533145146173577e-17
-35.1	7.330094579113866e-17
-35.0	8.224254728287204e-17
-34.9	9.227482381840742e-17
-34.8	1.0353080376837922e-16
-34.7	1.1615973940534853e-16
-34.6	1.3032908533237484e-16
-34.5	1.462267181406141e-16
-34.4	1.6406342670435013e-16
-34.3	1.840757061063006e-16
-34.2	2.0652889220741379e-16
-34.1	2.317206783867078e-16
-34.0	2.5998506103768574e-16
-33.9	2.916967660857022e-16
-33.8	3.2727621516009583e-16
-33.7	3.6719509720051623e-16
-33.6	4.119826192930824e-16
-33.5	4.622325195247323e-16
-33.4	5.186109347325973e-16
-33.3	5.818652273425269e-16
-33.2	6.528338881868769e-16
-33.1	7.324576464343312e-16
-33.0	8.217919337418557e-16
-32.9	9.22020867662491e-16
-32.8	1.0344729394493042e-15
-32.7	1.16063861395114e-15
-32.6	1.302190074598494e-15
-32.5	1.4610033748615067e-15
-32.4	1.6391832894023846e-15
-32.3	1.839091193862549e-15
-32.2	2.0633763422911888e-15
-32.1	2.315010956167586e-15
-32.0	2.597329589386927e-15
-31.9	2.914073290135923e-15
-31.8	3.269439144024485e-15
-31.7	3.668135854005313e-15
-31.6	4.115446092438509e-15
-31.5	4.617296450203932e-15
-31.4	5.180335908203414e-15
-31.3	5.812023869265395e-15
-31.2	6.520728914840133e-15
-31.1	7.315839592633005e-15
-31.0	8.207888700331828e-15
-30.9	9.20869270893794e-15
-30.8	1.033150816926935e-14
-30.7	1.1591207169597072e-14
-30.6	1.3004474164071616e-14
-30.5	1.4590026773907273e-14
-30.4	1.63688634799391e-14
-30.3	1.8364541480338746e-14
-30.2	2.0603488385621683e-14
-30.1	2.3115351869892026e-14
-30.0	2.593339189839535e-14
-29.9	2.90949207135182e-14
-29.8	3.2641796391772646e-14
-29.7	3.6620976491342255e-14
-29.6	4.108513910274775e-14
-29.5	4.6093379504566573e-14
-29.4	5.1711991623588704e-14
-29.3	5.801534461748622e-14
-29.2	6.508686615267075e-14
-29.1	7.302014535707346e-14
-29.0	8.19201700055823e-14
-28.9	9.190471426552802e-14
-28.8	1.0310589531430436e-13
-28.7	1.1567191936682874e-13
-28.6	1.2976904014655863e-13
-28.5	1.4558375563280287e-13
-28.4	1.6332527205593038e-13
-28.3	1.8322826763203771e-13
-28.2	2.0555599247578498e-13
-28.1	2.3060374555638604e-13
-28.0	2.587027745251178e-13
-27.9	2.902246498083285e-13
-27.8	3.255861706008285e-13
-27.7	3.6525486739240185e-13
-27.6	4.097551735068811e-13
-27.5	4.596753469315021e-13
-27.4	5.156752335792649e-13
-27.3	5.784949741881413e-13
-27.2	6.489647694628817e-13
-27.1	7.280158319700126e-13
-27.0	8.166926688866958e-13
-26.9	9.161668571829302e-13
-26.8	1.0277524924127201e-12
-26.7	1.152923514259669e-12
-26.6	1.2933331366125454e-12
-26.5	1.4508356375587694e-12
-26.4	1.627510795638634e-12
-26.3	1.8256912934046656e-12
-26.2	2.0479934482310363e-12
-26.1	2.2973516739251845e-12
-26.0	2.5770571255753286e-12
-25.9	2.8908010348613613e-12
-25.8	3.2427233044746768e-12
-25.7	3.6374669991358933e-12
-25.6	4.080239447862297e-12
-25.5	4.5768807586247e-12
-25.4	5.1339406434668025e-12
-25.3	5.7587645608043494e-12
-25.2	6.459590303379372e-12
-25.1	7.245656296804983e-12
-25.0	8.127323026562742e-12
-24.9	9.116209182691595e-12
-24.8	1.0225344303458961e-11
-24.7	1.1469339914513571e-11
-24.6	1.2864581401169672e-11
-24.5	1.4429443121695793e-11
-24.4	1.6184529572249302e-11
-24.3	1.8152945753344685e-11
-24.2	2.0360600267838234e-11
-24.1	2.283654510624875e-11
-24.0	2.5613356552337586e-11
-23.9	2.872756217633924e-11
-23.8	3.222011948199961e-11
-23.7	3.613695244431174e-11
-23.6	4.052955292617505e-11
-23.5	4.545565480380013e-11
-23.4	5.097998957333774e-11
-23.3	5.7175133267019225e-11
-23.2	6.41224556895931e-11
-23.1	7.191318431017129e-11
-23.0	8.064959662770304e-11
-22.9	9.044635648914985e-11
-22.8	1.0143201169923169e-10
-22.7	1.1375067234311226e-10
-22.6	1.2756389157513772e-10
-22.5	1.4305277323742103e-10
-22.4	1.604203335949322e-10
-22.3	1.798941477459257e-10
-22.2	2.017293149296279e-10
-22.1	2.262117810534864e-10
-22.0	2.536620613520966e-10
-21.9	2.8443941122699615e-10
-21.8	3.189464990661189e-10
-21.7	3.5763464127619594e-10
-21.6	4.0100966696204093e-10
-21.5	4.496384877442889e-10
-21.4	5.041564572228421e-10
-21.3	5.652756146808023e-10
-21.2	6.33793918909152e-10
-21.1	7.106055906575428e-10
-21.0	7.967126963395128e-10
-20.9	8.932381214171679e-10
-20.8	1.001440099558779e-9
-20.7	1.122728483422315e-9
-20.6	1.2586829650147533e-9
-20.5	1.4110734782862232e-9
-20.4	1.581883044244396e-9
-20.3	1.773333349762669e-9
-20.2	1.9879133857844825e-9
-20.1	2.2284115092242296e-9
-20.0	2.4979513360064984e-9
-19.9	2.800031920900594e-9
-19.8	3.138572733688323e-9
-19.7	3.517964001410239e-9
-19.6	3.943123053703124e-9
-19.5	4.41955738339262e-9
-19.4	4.953435218451908e-9
-19.3	5.5516644952024455e-9
-19.2	6.221981227349087e-9
-19.1	6.973048382379706e-9
-19.0	7.814566507427399e-9
-18.9	8.757397492460839e-9
-18.8	9.813703021392633e-9
-18.7	1.0997099443316083e-8
-18.6	1.232283099877487e-8
-18.5	1.3807963562150088e-8
-18.4	1.5471601313599076e-8
-18.3	1.7335129035497233e-8
-18.2	1.9422483042338074e-8
-18.1	2.1760454103235128e-8
-18.0	2.4379026106666318e-8
-17.9	2.7311754652459177e-8
-17.8	3.0596190241336574e-8
-17.7	3.4274351273248424e-8
-17.6	3.839325266850036e-8
-17.5	4.30054965972951e-8
-17.4	4.8169932551468085e-8
-17.3	5.395239482550918e-8
-17.2	6.042652640192596e-8
-17.1	6.767469926917207e-8
-17.0	7.578904235048921e-8
-16.9	8.487258950199625e-8
-16.8	9.504056146268352e-8
-16.7	1.0642179722346765e-7
-16.6	1.1916035204486895e-7
-16.5	1.3341728131268089e-7
-16.4	1.4937263159981623e-7
-16.3	1.672276627243002e-7
-16.2	1.8720732728456094e-7
-16.1	2.095630371429486e-7
-16.0	2.3457574964918684e-7
-15.9	2.625594100827618e-7
-15.8	2.9386479088664854e-7
-15.7	3.288837728075479e-7
-15.6	3.6805411809803133e-7
-15.5	4.118647915264263e-7
-15.4	4.6086189113917793e-7
-15.3	5.156552575919723e-7
-15.2	5.769258384805675e-7
-15.1	6.454338925377945e-7
-15.0	7.220281279049355e-7
-14.9	8.076558790273762e-7
-14.8	9.03374438169121e-7
-14.7	1.0103636702015731e-6
-14.6	1.1299400533226455e-6
-14.5	1.2635723038389024e-6
-14.4	1.412898760244607e-6
-14.3	1.579746720720131e-6
-14.2	1.7661539490261441e-6
-14.1	1.9743925867838173e-6
-14.0	2.2069957355171315e-6
-13.9	2.4667869998229986e-6
-13.8	2.7569133138801017e-6
-13.7	3.0808814074831146e-6
-13.6	3.442598305193476e-6
-13.5	3.846416293356085e-6
-13.4	4.2971828349935225e-6
-13.3	4.80029596233897e-6
-13.2	5.361765731417502e-6
-13.1	5.988282383078124e-6
-13.0	6.687291920699633e-6
-12.9	7.467079886958637e-6
-12.8	8.336864201118105e-6
-12.7	9.306898004869223e-6
-12.6	1.0388583559480635e-5
-12.5	1.1594598340567866e-5
-12.4	1.2939034589927516e-5
-12.3	1.443755370736726e-5
-12.2	1.6107557000143244e-5
-12.1	1.7968374454370843e-5
-12.0	2.004147335254354e-5
-11.9	2.23506887350597e-5
-11.8	2.4922477892464577e-5
-11.7	2.778620128004508e-5
-11.6	3.097443246860067e-5
-11.5	3.452329998585112e-5
-11.4	3.847286416321622e-5
-11.3	4.286753238390528e-5
-11.2	4.775651643162771e-5
-11.1	5.319433596610244e-5
-11.0	5.924137250319062e-5
-10.9	6.596447865519718e-5
-10.8	7.343764779196086e-5
-10.7	8.17427497170017e-5
-10.6	9.097033841636522e-5
-10.5	0.000101220538431995
-10.4	0.00011260401693737579
-10.3	0.00012524304915165256
-10.2	0.00013927268531997966
-10.1	0.000154842028112876
-10.0	0.0001721156299558404
-9.9	0.00019127502049214772
-9.8	0.00021252037510580585
-9.7	0.0002360723361869153
-9.6	0.00026217399960620986
-9.5	0.00029109307967702824
-9.4	0.0003231242667178857
-9.3	0.0003585917921831984
-9.2	0.0003978522171982834
-9.1	0.00044129746121122617
-9.0	0.0004893580883510034
-8.9	0.0005425068699493208
-8.8	0.0006012626425323459
-8.7	0.0006661944814055696
-8.6	0.0007379262107259618
-8.5	0.000817141271664094
-8.4	0.0009045879708860067
-8.3	0.0010010851321091898
-8.2	0.0011075281738848115
-8.1	0.0012248956370027482
-8.0	0.0013542561849763433
-7.9	0.0014967761009073916
-7.8	0.0016537273036214683
-7.7	0.0018264959052588783
-7.6	0.0020165913314634937
-7.5	0.002225656023882019
-7.4	0.0024554757428187266
-7.3	0.0027079904855292426
-7.2	0.002985306032723142
-7.1	0.0032897061323152355
-7.0	0.003623665325254981
-6.9	0.003989862413302423
-6.8	0.004391194562837596
-6.7	0.004830792032115865
-6.6	0.005312033501740525
-6.5	0.0058385619794442244
-6.4	0.006414301240481412
-6.3	0.007043472753966041
-6.2	0.00773061303328108
-6.1	0.008480591335181474
-6.0	0.009298627617363844
-5.9	0.010190310648049981
-5.8	0.011161616143506357
-5.7	0.012218924790396296
-5.6	0.013369039989455864
-5.5	0.014619205135241007
-5.4	0.01597712022369059
-5.3	0.0174509575550899
-5.2	0.019049376274855513
-5.1	0.020781535468577753
-5.0	0.022657105501193132
-4.9	0.02468627726330457
-4.8	0.026879768960867047
-4.7	0.029248830058121195
-4.6	0.03180524195825711
-4.5	0.03456131498236886
-4.4	0.03752988118542489
-4.3	0.040724282528916134
-4.2	0.04415835391430212
-4.1	0.0478464005701831
-4.0	0.05180316928016248
-3.9	0.05604381293858663
-3.8	0.06058384792874125
-3.7	0.06543910383369526
-3.6	0.07062566501485629
-3.5	0.07615980362851821
-3.4	0.08205790369726773
-3.3	0.0883363759120972
-3.2	0.09501156291335783
-3.1	0.1020996348851186
-3.0	0.10961647539874138
-2.9	0.11757755755804397
-2.8	0.12599781063055496
-2.7	0.13489147749706798
-2.6	0.14427196341462406
-2.5	0.15415167676549574
-2.4	0.1645418626555747
-2.3	0.1754524304281779
-2.2	0.18689177637158924
-2.1	0.19886660311798987
-2.0	0.21138173745459346
-1.9	0.22443994849100093
-1.8	0.23804176834564272
-1.7	0.2521853177237448
-1.6	0.2668661389540743
-1.5	0.2820770392258392
-1.4	0.2978079469141999
-1.3	0.3140457839962683
-1.2	0.3307743576324596
-1.1	0.3479742740138265
-1.0	0.36562287754798917
-0.9	0.38369421836826634
-0.8	0.4021590509971228
-0.7	0.42098486677135216
-0.6	0.4401359623390865
-0.5	0.4595735461656181
-0.4	0.4792558845357746
-0.3	0.4991384880167198
-0.2	0.5191743387502556
-0.1	0.5393141582840081
0.0	0.5595067149347877
0.1	0.5796991689159828
0.2	0.5998374526676581
0.3	0.6198666830190787
0.4	0.6397316010069889
0.5	0.6593770343892127
0.6	0.6787483771538527
0.7	0.6977920796520939
0.8	0.7164561424005333
0.9	0.7346906061296219
1.0	0.7524480303198308
1.1	0.7696839522859528
1.2	0.7863573188591171
1.3	0.802430882888487
1.4	0.817871557148377
1.5	0.832650718794628
1.6	0.8467444582634712
1.7	0.8601337674374588
1.8	0.8728046630004467
1.9	0.8847482421447168
2.0	0.895960669149541
2.1	0.9064430927877208
2.2	0.9162014959960473
2.3	0.9252464807249119
2.4	0.933592992317043
2.5	0.9412599891106033
2.6	0.9482700641740317
2.7	0.9546490271184035
2.8	0.9604254547619705
2.9	0.9656302200116514
3.0	0.9702960086562827
3.1	0.9744568338242523
3.2	0.978147557641479
3.3	0.9814034291426333
3.4	0.9842596467572017
3.5	0.9867509527402476
3.6	0.9889112657816994
3.7	0.9907733567508071
3.8	0.9923685711621713
3.9	0.9937266005373904
4.0	0.9948753034333376
4.1	0.9958405755639038
4.2	0.9966462672021794
4.3	0.9973141449537575
4.4	0.9978638940705961
4.5	0.9983131567511205
4.6	0.9986776013586943
4.7	0.9989710171900898
4.8	0.9992054293315292
4.9	0.9993912282370586
5.0	0.999537308930051
5.1	0.9996512151355261
5.2	0.999739284167047
5.3	0.9998067889837934
5.4	0.9998580744677323
5.5	0.9998966856162379
5.6	0.9999254859739716
5.7	0.9999467652157376
5.8	0.9999623353209269
5.9	0.9999736152371387
6.0	0.9999817043081582
6.1	0.9999874450372985
6.2	0.9999914759732416
6.3	0.9999942756476421
6.4	0.9999961985702427
6.5	0.9999975043082084
6.6	0.9999983806527738
6.7	0.99999896181906
6.8	0.9999993425444591
6.9	0.9999995888565236
7.0	0.9999997461807197
7.1	0.9999998453579638
7.2	0.9999999070462785
7.3	0.9999999448933895
7.4	0.9999999677895675
7.5	0.9999999814433169
7.6	0.9999999894666444
7.7	0.9999999941109668
7.8	0.9999999967582697
7.9	0.999999998243668
8.0	0.9999999990637956
8.1	0.9999999995092018
8.2	0.9999999997470508
8.3	0.9999999998718885
8.4	0.9999999999362634
8.5	0.9999999999688647
8.6	0.9999999999850722
8.7	0.9999999999929785
8.8	0.9999999999967615
8.9	0.999999999998536
9.0	0.9999999999993515
9.1	0.9999999999997188
9.2	0.9999999999998807
9.3	0.9999999999999505
9.4	0.9999999999999799
9.5	0.999999999999992
9.6	0.9999999999999969
9.7	0.9999999999999988
9.8	0.9999999999999996
9.9	0.9999999999999999
10.0	1.0


==> data/gamma_93_1.csv <==
0.0	3.214414930083742e-145
0.1	2.673589219704988e-144
0.2	2.222564406044474e-143
0.3	1.84661147295916e-142
0.4	1.5333900864373343e-141
0.5	1.2725651822376884e-140
0.6	1.0554845251425402e-139
0.7	8.749076245211681e-139
0.8	7.24777896025034e-138
0.9	6.000312302992576e-137
1.0	4.9643520278592e-136
1.1	4.1045406463374114e-135
1.2	3.3913541932675417e-134
1.3	2.8001513481532657e-133
1.4	2.310375852122824e-132
1.5	1.9048877518087507e-131
1.6	1.5694028724363483e-130
1.7	1.2920231858365932e-129
1.8	1.062843489663454e-128
1.9	8.736221317940689e-128
2.0	7.175054663689738e-127
2.1	5.8879737229830254e-126
2.2	4.82766549575382e-125
2.3	3.954854741365565e-124
2.4	3.236958726957003e-123
2.5	2.646964039862959e-122
2.6	2.162489266840161e-121
2.7	1.7650031762051022e-120
2.8	1.4391729418669613e-119
2.9	1.172321067658959e-118
3.0	9.539731303882322e-118
3.1	7.754813651869094e-117
3.2	6.297115551705918e-116
3.3	5.107827333418747e-115
3.4	4.138509206435457e-114
3.5	3.349295627351956e-113
3.6	2.7074053377516128e-112
3.7	2.1859058553906168e-111
3.8	1.7626896600502888e-110
3.9	1.4196263947858597e-109
4.0	1.1418613262915644e-108
4.1	9.172352612649757e-108
4.2	7.358052558530937e-107
4.3	5.89448914248783e-106
4.4	4.715379609201678e-105
4.5	3.7666918167874295e-104
4.6	3.0044283975598434e-103
4.7	2.3928034964090255e-102
4.8	1.9027438844421872e-101
4.9	1.5106578794393738e-100
5.0	1.1974251871995128e-99
5.1	9.475688313850308e-99
5.2	7.48577033783469e-98
5.3	5.903484677768894e-97
5.4	4.6473892400381245e-96
5.5	3.651912565393713e-95
5.6	2.864336522333433e-94
5.7	2.2423389523105618e-93
5.8	1.7519947502913445e-92
5.9	1.3661518633354977e-91
6.0	1.0631135636946212e-90
6.1	8.255706337815736e-90
6.2	6.39737231414462e-89
6.3	4.946525538012644e-88
6.4	3.8161729448902836e-87
6.5	2.9373954381808433e-86
6.6	2.2556943194564812e-85
6.7	1.728056298697077e-84
6.8	1.3205995373527307e-83
6.9	1.0066888171958116e-82
7.0	7.654289087787718e-82
7.1	5.804623614300973e-81
7.2	4.39011935194968e-80
7.3	3.3111930812475915e-79
7.4	2.490409852512678e-78
7.5	1.867698920974901e-77
7.6	1.3965727156417522e-76
7.7	1.0411447835366872e-75
7.8	7.737829327343242e-75
7.9	5.7326636068303185e-74
8.0	4.2334183557214396e-73
8.1	3.115951746607432e-72
8.2	2.285712969320624e-71
8.3	1.6708980427764667e-70
8.4	1.217140068966147e-69
8.5	8.834007707915767e-69
8.6	6.3880015928940524e-68
8.7	4.6017694967607965e-67
8.8	3.302166880860782e-66
8.9	2.360197275772099e-65
9.0	1.6800903417682945e-64
9.1	1.1909978888944142e-63
9.2	8.407006953877909e-63
9.3	5.908550346019412e-62
9.4	4.1341445613944695e-61
9.5	2.8794570838059844e-60
9.6	1.9962264318070895e-59
9.7	1.377324195031383e-58
9.8	9.456743044083244e-58
9.9	6.460658380209158e-57
10.0	4.391282159068738e-56
10.1	2.9691608173300385e-55
10.2	1.9968762513642222e-54
10.3	1.3356407471007475e-53
10.4	8.883702771111803e-53
10.5	5.874998103478428e-52
10.6	3.862539981143737e-51
10.7	2.5242400366157003e-50
10.8	1.639533195787126e-49
10.9	1.0582292885247933e-48
11.0	6.786502458492984e-48
11.1	4.323685790969989e-47
11.2	2.736137002601345e-46
11.3	1.7196075486137793e-45
11.4	1.0731471220594186e-44
11.5	6.649004683332725e-44
11.6	4.089298973648993e-43
11.7	2.496098214097099e-42
11.8	1.5118861215363365e-41
11.9	9.085385812524299e-41
12.0	5.415705573184832e-40
12.1	3.2016419705715906e-39
12.2	1.8767798688855022e-38
12.3	1.0906657137664746e-37
12.4	6.282329187722793e-37
12.5	3.586009053095101e-36
12.6	2.028022004299654e-35
12.7	1.1360864442407406e-34
12.8	6.302781424217838e-34
12.9	3.462085716642124e-33
13.0	1.882471528526996e-32
13.1	1.012982888156203e-31
13.2	5.393300772748562e-31
13.3	2.840399268757292e-30
13.4	1.4793377137179725e-29
13.5	7.617403306983644e-29
13.6	3.876896749578446e-28
13.7	1.9497664447085554e-27
13.8	9.686855132088647e-27
13.9	4.7529470778445676e-26
14.0	2.3024938819641516e-25
14.1	1.1009355785300766e-24
14.2	5.19425161851619e-24
14.3	2.4174002052724345e-23
14.4	1.1094366334833793e-22
14.5	5.019329378032959e-22
14.6	2.237875572129706e-21
14.7	9.82942006475696e-21
14.8	4.251802326118028e-20
14.9	1.810588249099355e-19
15.0	7.587745388033989e-19
15.1	3.1281950869064033e-18
15.2	1.2682391158432352e-17
15.3	5.054398077769277e-17
15.4	1.9793836315360885e-16
15.5	7.613957191971535e-16
15.6	2.875642590852448e-15
15.7	1.0659181555757267e-14
15.8	3.876091897899951e-14
15.9	1.3821608623184864e-13
16.0	4.830885754507244e-13
16.1	1.6542615056895253e-12
16.2	5.5474396132862976e-12
16.3	1.8209165976643316e-11
16.4	5.84777754158066e-11
16.5	1.8364769170261005e-10
16.6	5.63716530408067e-10
16.7	1.690440580419045e-9
16.8	4.949741349854915e-9
16.9	1.4144405895479643e-8
17.0	3.942569494495559e-8
17.1	1.0713617314594938e-7
17.2	2.8367546967817697e-7
17.3	7.314765596717858e-7
17.4	1.8358356342549723e-6
17.5	4.482102511153563e-6
17.6	1.0639049339481991e-5
17.7	2.453886880436539e-5
17.8	5.4966044965459275e-5
17.9	0.00011950361713298936
18.0	0.0002520429229152492
18.1	0.0005153928194101087
18.2	0.0010212708633049613
18.3	0.00196000564202053
18.4	0.0036414277251096906
18.5	0.006546063706209822
18.6	0.011381370036262096
18.7	0.01913136481540828
18.8	0.031080685894438204
18.9	0.04878829689921587
19.0	0.07398555035755737
19.1	0.10838213647389042
19.2	0.15338388982215584
19.3	0.20975660670181973
19.4	0.2773022931343267
19.5	0.3546360420609015
19.6	0.43914966571044367
19.7	0.5272147065171382
19.8	0.6146167811616322
19.9	0.6971431213782927
20.0	0.7711915963062668
20.1	0.8342555086716807
20.2	0.8851726244798128
20.3	0.9240977122723142
20.4	0.9522381513856595
20.5	0.9714516997677874
20.6	0.9838250367886271
20.7	0.9913305885006364
20.8	0.9956130691855515
20.9	0.997908223741705
21.0	0.9990619554093871
21.1	0.9996051209831694
21.2	0.9998442529464661
21.3	0.9999425519920739
21.4	0.9999802206447367
21.5	0.9999936553140247
21.6	0.9999981074739881
21.7	0.9999994760710385
21.8	0.9999998656438795
21.9	0.9999999681476267
22.0	0.9999999930328043
22.1	0.9999999985967816
22.2	0.9999999997403142
22.3	0.9999999999559327
22.4	0.9999999999931577
22.5	0.99999999999903
22.6	0.9999999999998748
22.7	0.9999999999999853
22.8	0.9999999999999984
22.9	0.9999999999999999
23.0	1.0
23.1	1.0
23.2	1.0
23.3	1.0
23.4	1.0
23.5	1.0
23.6	1.0
23.7	1.0
23.8	1.0
23.9	1.0
24.0	1.0
24.1	1.0
24.2	1.0
24.3	1.0
24.4	1.0
24.5	1.0
24.6	1.0
24.7	1.0
24.8	1.0
24.9	1.0
25.0	1.0
25.1	1.0
25.2	1.0
25.3	1.0
25.4	1.0
25.5	1.0
25.6	1.0
25.7	1.0
25.8	1.0
25.9	1.0
26.0	1.0
26.1	1.0
26.2	1.0
26.3	1.0
26.4	1.0
26.5	1.0
26.6	1.0
26.7	1.0
26.8	1.0
26.9	1.0
27.0	1.0
27.1	1.0
27.2	1.0
27.3	1.0
27.4	1.0
27.5	1.0
27.6	1.0
27.7	1.0
27.8	1.0
27.9	1.0
28.0	1.0
28.1	1.0
28.2	1.0
28.3	1.0
28.4	1.0
28.5	1.0
28.6	1.0
28.7	1.0
28.8	1.0
28.9	1.0
29.0	1.0
29.1	1.0
29.2	1.0
29.3	1.0
29.4	1.0
29.5	1.0
29.6	1.0
29.7	1.0
29.8	1.0
29.9	1.0
30.0	1.0


==> data/mf_p_0.0001.csv <==
1	38.40803745416209
2	20.723109769866053
3	14.917845895968133
4	11.998022428881171
5	10.215685386291467
6	9.000507703465127
7	8.110968045951083
8	7.426860271381068
9	6.88136756454039
10	6.434237792590443
11	6.059691204940235
12	5.740402813617443
13	5.464268547243062
14	5.222557101125277
15	5.008799106724304
16	4.818090779182321
17	4.646641548198222
18	4.491471055643946
19	4.350200739425571
20	4.220907103391301
21	4.102016271236557
22	3.9922268106676055
23	3.8904523161964057
24	3.7957780574023663
25	3.7074278071490485
26	3.62473814915914
27	3.547138356560069
28	3.4741344722792693
29	3.4052965953398164
30	3.3402486392684128
31	3.2786600155802685
32	3.2202388300599805
33	3.164726277957346
34	3.1118919968696135
35	3.06153019028059
36	3.013456375550896
37	2.9675046411821104
38	2.9235253219612405
39	2.8813830189684255
40	2.8409549057360413
41	2.8021292730625613
42	2.7648042738361207
43	2.7288868362530936
44	2.694291719434678
45	2.6609406899587733
46	2.62876180147188
47	2.5976887625079885
48	2.567660380059063
49	2.538620068424003
50	2.5105154144958775
51	2.4832977919976953
52	2.456922018298812
53	2.4313460483794467
54	2.4065307012936135
55	2.3824394151384447
56	2.359038027092143
57	2.336294575551646
58	2.314179121798768
59	2.29266358896215
60	2.271721616331204
61	2.251328427325689
62	2.231460709636712
63	2.212096506237857
64	2.1932151161227087
65	2.1747970037614452
66	2.1568237163875597
67	2.1392778083284187
68	2.1221427716830696
69	2.105402972728746
70	2.089043593506085
71	2.0730505780928317
72	2.0574105831286618
73	2.0421109321999746
74	2.027139573734475
75	2.0124850420913716
76	1.9981364215650368
77	1.9840833130483246
78	1.9703158031267256
79	1.9568244353971194
80	1.9436001838246362
81	1.9306344279689918
82	1.9179189299274988
83	1.9054458128562017
84	1.8932075409432827
85	1.8811969007202913
86	1.8694069836070881
87	1.8578311695955243
88	1.8464631119852744
89	1.8352967230927035
90	1.8243261608604522
91	1.8135458163014981
92	1.802950301717069
93	1.7925344396327278
94	1.782293252401591
95	1.7722219524277145
96	1.7623159329664713
97	1.7525707594622
98	1.7429821613864527
99	1.7335460245431173
100	1.7242583838091932
101	1.7151154162824243
102	1.7061134348091764
103	1.6972488818678877
104	1.6885183237852983
105	1.6799184452642824
106	1.671446044203691
107	1.663098026791979
108	1.654871402857712
109	1.6467632814612547
110	1.6387708667129695
111	1.6308914538043717
112	1.6231224252395438
113	1.6154612472549748
114	1.6079054664168377
115	1.6004527063854213
116	1.5931006648370762
117	1.5858471105347547
118	1.5786898805387262
119	1.5716268775496298
120	1.564656067376513
121	1.5577754765229843
122	1.5509831898850361
123	1.5442773485544783
124	1.5376561477223316
125	1.5311178346768448
126	1.5246607068911286
127	1.518283110195756
128	1.5119834370318221
129	1.5057601247804373
130	1.4996116541646232
131	1.4935365477200035
132	1.487533368330809
133	1.4816007178279158
134	1.475737235645867
135	1.4699415975359442
136	1.4642125143325535
137	1.4585487307703593
138	1.4529490243496928
139	1.447412204247954
140	1.4419371102748024
141	1.4365226118690861
142	1.4311676071355275
143	1.4258710219193917
144	1.4206318089172754
145	1.415448946822468
146	1.4103214395032388
147	1.4052483152125914
148	1.400228625828078
149	1.3952614461203272
150	1.3903458730490046
151	1.385481025084996
152	1.3806660415577345
153	1.3759000820264515
154	1.3711823256744342
155	1.3665119707252835
156	1.361888233880182
157	1.3573103497753227
158	1.3527775704586809
159	1.3482891648852577
160	1.343844418430067
161	1.3394426324181465
162	1.335083123670851
163	1.3307652240678185
164	1.32648828012393
165	1.3222516525806827
166	1.3180547160114133
167	1.3138968584397857
168	1.3097774809710427
169	1.3056959974355182
170	1.301651834043952
171	1.2976444290540918
172	1.2936732324482014
173	1.2897377056210602
174	1.2858373210779885
175	1.2819715621426084
176	1.278139922673902
177	1.274341906792268
178	1.270577028614182
179	1.2668448119952334
180	1.263144790281129
181	1.2594765060664508
182	1.255839510960839
183	1.2522333653623554
184	1.248657638237747
185	1.2451119069093937
186	1.2415957568486824
187	1.2381087814755636
188	1.2346505819641056
189	1.2312207670538253
190	1.227818952866583
191	1.2244447627288502
192	1.2210978269991888
193	1.217777782900724
194	1.2144842743584778
195	1.2112169518413745
196	1.2079754722087601
197	1.2047594985613137
198	1.2015687000961492
199	1.1984027519660314
200	1.1952613351425276
201	1.1921441362829635
202	1.1890508476010924
203	1.1859811667413318
204	1.1829347966564399
205	1.1799114454885609
206	1.1769108264534918
207	1.1739326577280922
208	1.170976662340709
209	1.1680425680645792
210	1.1651301073140288
211	1.162239017043471
212	1.1593690386490432
213	1.1565199178728474
214	1.1536914047097002
215	1.1508832533163011
216	1.1480952219227771
217	1.145327072746475
218	1.1425785719080153
219	1.1398494893494546
220	1.1371395987545607
221	1.1344486774710758
222	1.131776506434981
223	1.1291228700966318
224	1.126487556348749
225	1.1238703564562078
226	1.1212710649875732
227	1.1186894797482907
228	1.1161254017155595
229	1.1135786349747814
230	1.1110489866575364
231	1.1085362668811074
232	1.1060402886894163
233	1.103560867995406
234	1.1010978235248026
235	1.0986509767612058
236	1.0962201518924846
237	1.0938051757584348
238	1.0914058777996898
239	1.0890220900077952
240	1.086653646876471
241	1.0843003853539992
242	1.0819621447967085
243	1.0796387669235321
244	1.0773300957716176
245	1.0750359776529255
246	1.0727562611118562
247	1.0704907968837862
248	1.0682394378545772
249	1.0660020390209892
250	1.063778457451969
251	1.0615685522508007
252	1.0593721845181057
253	1.0571892173156643
254	1.055019515631018
255	1.0528629463428558
256	1.0507193781871715
257	1.0485886817241252
258	1.0464707293056554
259	1.044365395043778
260	1.042272554779555
261	1.0401920860527445
262	1.0381238680721103
263	1.0360677816863142
264	1.0340237093554767
265	1.0319915351233218
266	1.029971144589886
267	1.027962424884832
268	1.0259652646412913
269	1.0239795539702703
270	1.0220051844355755
271	1.0200420490292577
272	1.0180900421475503
273	1.016149059567347
274	1.0142189984230845
275	1.012299757184152
276	1.010391235632741
277	1.0084933348421523
278	1.0066059571554993
279	1.0047290061648972
280	1.0028623866910231
281	1.0010060047630995
282	0.999159767599278
283	0.9973235835873919
284	0.995497362266113
285	0.9936810143064572
286	0.991874451493671
287	0.9900775867094358
288	0.9882903339144664
289	0.9865126081313988
290	0.9847443254280476
291	0.9829854029009522
292	0.9812357586592607
293	0.9794953118089063
294	0.977763982437085
295	0.9760416915970477
296	0.9743283612931564
297	0.9726239144662224
298	0.9709282749791369
299	0.9692413676027527
300	0.9675631180020349
301	0.9658934527224725
302	0.9642322991767385
303	0.9625795856315843
304	0.9609352411950016
305	0.9592991958035899
306	0.9576713802101756
307	0.9560517259716443
308	0.9544401654370082
309	0.9528366317356539
310	0.9512410587658581
311	0.9496533811834591
312	0.948073534390757
313	0.9465014545255996
314	0.9449370784506743
315	0.9433803437429849
316	0.9418311886834979
317	0.9402895522470038
318	0.9387553740921383
319	0.9372285945515556
320	0.9357091546223271
321	0.9341969959564504
322	0.9326920608515648
323	0.9311942922418065
324	0.9297036336888158
325	0.9282200293729297
326	0.9267434240844725
327	0.9252737632152643
328	0.923810992750216
329	0.9223550592590678
330	0.9209059098883381
331	0.9194634923533079
332	0.9180277549302114
333	0.9165986464485323
334	0.9151761162834327
335	0.9137601143482983
336	0.9123505910874383
337	0.9109474974688521
338	0.9095507849771676
339	0.9081604056066779
340	0.9067763118544848
341	0.9053984567137418
342	0.904026793667057
343	0.9026612766799486
344	0.9013018601944379
345	0.8999484991227331
346	0.8986011488410237
347	0.8972597651833581
348	0.8959243044356607
349	0.8945947233297697
350	0.893270979037665
351	0.8919530291656891
352	0.890640831748959
353	0.8893343452457648
354	0.8880335285321556
355	0.8867383408965261
356	0.885448742034348
357	0.8841646920429415
358	0.882886151416365
359	0.8816130810403583
360	0.8803454421873704
361	0.8790831965116596
362	0.877826306044496
363	0.8765747331893967
364	0.8753284407174615
365	0.8740873917627756
366	0.8728515498178734
367	0.8716208787292845
368	0.870395342693132
369	0.8691749062508087
370	0.8679595342847182
371	0.8667491920140726
372	0.8655438449907553
373	0.864343459095257
374	0.8631480005326503
375	0.8619574358286481
376	0.8607717318257035
377	0.8595908556791719
378	0.8584147748535343
379	0.8572434571186717
380	0.8560768705461927
381	0.8549149835058222
382	0.8537577646618321
383	0.8526051829695349
384	0.8514572076718186
385	0.8503138082957394
386	0.8491749546491588
387	0.8480406168174325
388	0.8469107651601397
389	0.8457853703078737
390	0.8446644031590602
391	0.8435478348768376
392	0.8424356368859678
393	0.8413277808698004
394	0.8402242387672785
395	0.8391249827699799
396	0.8380299853192069
397	0.8369392191031186
398	0.8358526570538914
399	0.8347702723449385
400	0.8336920383881457
401	0.8326179288311657
402	0.8315479175547364
403	0.8304819786700404
404	0.8294200865161085
405	0.8283622156572408
406	0.827308340880486
407	0.8262584371931342
408	0.8252124798202582
409	0.8241704442022844
410	0.8231323059925917
411	0.8220980410551504
412	0.8210676254621865
413	0.8200410354918829
414	0.8190182476261088
415	0.8179992385481833
416	0.8169839851406552
417	0.8159724644831352
418	0.8149646538501387
419	0.8139605307089625
420	0.8129600727175932
421	0.8119632577226404
422	0.8109700637572943
423	0.8099804690393158
424	0.8089944519690497
425	0.8080119911274658
426	0.8070330652742229
427	0.8060576533457596
428	0.8050857344534101
429	0.8041172878815457
430	0.8031522930857393
431	0.8021907296909482
432	0.8012325774897328
433	0.8002778164404879
434	0.7993264266656939
435	0.7983783884502076
436	0.7974336822395528
437	0.7964922886382507
438	0.7955541884081567
439	0.7946193624668346
440	0.7936877918859352
441	0.7927594578896049
442	0.791834341852915
443	0.7909124253003026
444	0.7899936899040382
445	0.7890781174827156
446	0.7881656899997463
447	0.7872563895618891
448	0.7863501984177903
449	0.7854470989565372
450	0.7845470737062425
451	0.7836501053326294
452	0.7827561766376551
453	0.7818652705581268
454	0.7809773701643553
455	0.7800924586588147
456	0.7792105193748228
457	0.7783315357752285
458	0.7774554914511317
459	0.7765823701206032
460	0.7757121556274293
461	0.7748448319398628
462	0.7739803831494029
463	0.7731187934695739
464	0.7722600472347319
465	0.7714041288988777
466	0.7705510230344828
467	0.7697007143313392
468	0.7688531875954128
469	0.768008427747715
470	0.7671664198231832
471	0.7663271489695855
472	0.7654906004464247
473	0.7646567596238634
474	0.7638256119816595
475	0.7629971431081174
476	0.7621713386990421
477	0.7613481845567158
478	0.7605276665888836
479	0.7597097708077485
480	0.7588944833289786
481	0.7580817903707266
482	0.7572716782526624
483	0.7564641333950144
484	0.7556591423176204
485	0.7548566916389958
486	0.7540567680754008
487	0.753259358439936
488	0.7524644496416291
489	0.7516720286845456
490	0.7508820826668995
491	0.7500945987801888
492	0.7493095643083207
493	0.7485269666267641
494	0.7477467932017047
495	0.7469690315892054
496	0.7461936694343864
497	0.745420694470603
498	0.7446500945186406
499	0.7438818574859167
500	0.7431159713656952
501	0.7423524242362938
502	0.7415912042603251
503	0.7408322996839254
504	0.7400756988360003
505	0.7393213901274824
506	0.7385693620505845
507	0.7378196031780793
508	0.7370721021625672
509	0.7363268477357665
510	0.7355838287078071
511	0.7348430339665301
512	0.7341044524767949
513	0.7333680732797976
514	0.7326338854923953
515	0.7319018783064307
516	0.7311720409880764
517	0.7304443628771778
518	0.7297188333866035
519	0.7289954420016066
520	0.7282741782791908
521	0.72755503184748
522	0.7268379924050992
523	0.7261230497205616
524	0.7254101936316598
525	0.7246994140448655
526	0.7239907009347328
527	0.7232840443433122
528	0.722579434379566
529	0.721876861218794
530	0.7211763151020605
531	0.7204777863356364
532	0.7197812652904334
533	0.7190867424014542
534	0.7183942081672477
535	0.7177036531493696
536	0.7170150679718378
537	0.7163284433206139
538	0.7156437699430706
539	0.7149610386474792
540	0.7142802403024905
541	0.7136013658366296
542	0.7129244062377903
543	0.7122493525527395
544	0.7115761958866241
545	0.7109049274024831
546	0.7102355383207609
547	0.7095680199188359
548	0.7089023635305426
549	0.7082385605457048
550	0.7075766024096726
551	0.7069164806228606
552	0.7062581867402982
553	0.705601712371176
554	0.7049470491784039
555	0.704294188878164
556	0.7036431232394862
557	0.7029938440837997
558	0.7023463432845217
559	0.7017006127666241
560	0.7010566445062147
561	0.700414430530127
562	0.6997739629155052
563	0.6991352337893996
564	0.6984982353283596
565	0.6978629597580415
566	0.697229399352808
567	0.696597546435339
568	0.6959673933762439
569	0.6953389325936783
570	0.6947121565529661
571	0.6940870577662175
572	0.6934636287919629
573	0.6928418622347844
574	0.6922217507449422
575	0.6916032870180243
576	0.6909864637945772
577	0.6903712738597598
578	0.6897577100429895
579	0.6891457652175915
580	0.6885354323004553
581	0.6879267042516963
582	0.6873195740743152
583	0.6867140348138606
584	0.6861100795581038
585	0.6855077014367053
586	0.6849068936208897
587	0.6843076493231258
588	0.6837099617968052
589	0.6831138243359258
590	0.6825192302747811
591	0.6819261729876479
592	0.6813346458884773
593	0.6807446424305953
594	0.680156156106393
595	0.6795691804470361
596	0.6789837090221652
597	0.6783997354395997
598	0.6778172533450524
599	0.6772362564218388
600	0.6766567383905917
601	0.6760786930089766
602	0.6755021140714188
603	0.6749269954088171
604	0.6743533308882775
605	0.6737811144128305
606	0.6732103399211726
607	0.6726410013873895
608	0.6720730928206992
609	0.671506608265182
610	0.6709415417995255
611	0.6703778875367659
612	0.6698156396240301
613	0.6692547922422836
614	0.6686953396060841
615	0.6681372759633262
616	0.6675805955949993
617	0.6670252928149409
618	0.6664713619695997
619	0.6659187974377887
620	0.6653675936304542
621	0.6648177449904334
622	0.6642692459922307
623	0.6637220911417756
624	0.6631762749762026
625	0.6626317920636189
626	0.6620886370028791
627	0.6615468044233654
628	0.6610062889847639
629	0.6604670853768451
630	0.6599291883192497
631	0.6593925925612688
632	0.6588572928816323
633	0.6583232840883014
634	0.6577905610182515
635	0.6572591185372669
636	0.6567289515397405
637	0.6562000549484582
638	0.6556724237144086
639	0.655146052816574
640	0.654620937261733
641	0.654097072084266
642	0.6535744523459551
643	0.6530530731357959
644	0.652532929569797
645	0.6520140167908011
646	0.6514963299682851
647	0.6509798642981788
648	0.6504646150026733
649	0.6499505773300507
650	0.649437746554482
651	0.6489261179758616
652	0.6484156869196198
653	0.6479064487365511
654	0.6473983988026291
655	0.6468915325188398
656	0.6463858453110065
657	0.6458813326296121
658	0.6453779899496342
659	0.6448758127703771
660	0.6443747966152997
661	0.6438749370318514
662	0.6433762295913065
663	0.6428786698886035
664	0.6423822535421791
665	0.6418869761938086
666	0.6413928335084493
667	0.6408998211740773
668	0.6404079349015381
669	0.6399171704243823
670	0.6394275234987185
671	0.638938989903054
672	0.6384515654381535
673	0.6379652459268743
674	0.6374800272140324
675	0.6369959051662426
676	0.6365128756717766
677	0.63603093464042
678	0.6355500780033227
679	0.635070301712858
680	0.6345916017424825
681	0.6341139740865943
682	0.6336374147603927
683	0.6331619197997367
684	0.6326874852610143
685	0.6322141072210021
686	0.6317417817767295
687	0.6312705050453472
688	0.6308002731639908
689	0.6303310822896537
690	0.6298629285990519
691	0.6293958082884932
692	0.6289297175737576
693	0.628464652689955
694	0.6280006098914132
695	0.6275375854515396
696	0.6270755756627078
697	0.6266145768361229
698	0.6261545853017103
699	0.6256955974079814
700	0.6252376095219261
701	0.6247806180288804
702	0.6243246193324169
703	0.6238696098542214
704	0.6234155860339774
705	0.6229625443292541
706	0.6225104812153833
707	0.6220593931853503
708	0.6216092767496824
709	0.6211601284363297
710	0.6207119447905598
711	0.6202647223748442
712	0.6198184577687492
713	0.6193731475688246
714	0.6189287883885011
715	0.6184853768579746
716	0.61804290962411
717	0.6176013833503259
718	0.617160794716495
719	0.6167211404188415
720	0.6162824171698283
721	0.6158446216980721
722	0.6154077507482194
723	0.6149718010808678
724	0.6145367694724492
725	0.6141026527151389
726	0.6136694476167536
727	0.6132371510006585
728	0.6128057597056603
729	0.6123752705859229
730	0.6119456805108646
731	0.611516986365063
732	0.6110891850481636
733	0.610662273474786
734	0.6102362485744282
735	0.6098111072913792
736	0.6093868465846236
737	0.6089634634277534
738	0.6085409548088784
739	0.608119317730532
740	0.6076985492095907
741	0.6072786462771774
742	0.6068596059785825
743	0.6064414253731707
744	0.6060241015342972
745	0.6056076315492245
746	0.605192012519034
747	0.6047772415585433
748	0.6043633157962265
749	0.6039502323741226
750	0.6035379884477631
751	0.6031265811860836
752	0.6027160077713447
753	0.6023062653990529
754	0.6018973512778797
755	0.6014892626295806
756	0.6010819966889214
757	0.600675550703593
758	0.6002699219341425
759	0.5998651076538859
760	0.5994611051488405
761	0.5990579117176448
762	0.5986555246714862
763	0.5982539413340228
764	0.5978531590413088
765	0.5974531751417264
766	0.5970539869959064
767	0.5966555919766587
768	0.5962579874688999
769	0.5958611708695832
770	0.5954651395876227
771	0.5950698910438268
772	0.59467542267083
773	0.5942817319130183
774	0.5938888162264602
775	0.5934966730788459
776	0.5931052999494104
777	0.5927146943288709
778	0.5923248537193561
779	0.5919357756343436
780	0.5915474575985925
781	0.5911598971480765
782	0.5907730918299177
783	0.5903870392023282
784	0.5900017368345365
785	0.5896171823067302
786	0.5892333732099913
787	0.5888503071462341
788	0.5884679817281394
789	0.5880863945790946
790	0.587705543333134
791	0.5873254256348746
792	0.5869460391394574
793	0.5865673815124841
794	0.586189450429964
795	0.5858122435782432
796	0.5854357586539567
797	0.5850599933639655
798	0.5846849454252986
799	0.5843106125650906
800	0.5839369925205328
801	0.5835640830388102
802	0.583191881877047
803	0.5828203868022485
804	0.5824495955912474
805	0.5820795060306496
806	0.5817101159167728
807	0.5813414230555995
808	0.5809734252627196
809	0.5806061203632713
810	0.5802395061918977
811	0.5798735805926853
812	0.5795083414191151
813	0.5791437865340086
814	0.5787799138094745
815	0.5784167211268629
816	0.5780542063767038
817	0.5776923674586646
818	0.5773312022814979
819	0.5769707087629853
820	0.5766108848298976
821	0.5762517284179324
822	0.5758932374716759
823	0.5755354099445499
824	0.5751782437987589
825	0.5748217370052503
826	0.574465887543656
827	0.5741106934022546
828	0.5737561525779163
829	0.5734022630760625
830	0.5730490229106121
831	0.5726964301039406
832	0.5723444826868295
833	0.5719931786984263
834	0.5716425161861937
835	0.5712924932058638
836	0.5709431078213971
837	0.570594358104938
838	0.570246242136765
839	0.569898758005254
840	0.5695519038068265
841	0.5692056776459145
842	0.568860077634908
843	0.5685151018941248
844	0.5681707485517526
845	0.5678270157438199
846	0.5674839016141422
847	0.5671414043142952
848	0.5667995220035564
849	0.5664582528488765
850	0.5661175950248319
851	0.565777546713586
852	0.5654381061048509
853	0.5650992713958396
854	0.5647610407912375
855	0.5644234125031535
856	0.564086384751084
857	0.5637499557618754
858	0.5634141237696798
859	0.5630788870159229
860	0.5627442437492612
861	0.5624101922255462
862	0.5620767307077835
863	0.5617438574660975
864	0.5614115707776967
865	0.5610798689268315
866	0.5607487502047571
867	0.5604182129097016
868	0.5600882553468254
869	0.5597588758281872
870	0.5594300726727052
871	0.559101844206127
872	0.5587741887609867
873	0.5584471046765749
874	0.5581205902989016
875	0.5577946439806613
876	0.557469264081198
877	0.5571444489664739
878	0.5568201970090294
879	0.5564965065879555
880	0.5561733760888544
881	0.5558508039038097
882	0.5555287884313507
883	0.5552073280764215
884	0.5548864212503447
885	0.5545660663707948
886	0.5542462618617576
887	0.5539270061535032
888	0.5536082976825534
889	0.5532901348916494
890	0.5529725162297152
891	0.5526554401518362
892	0.5523389051192196
893	0.5520229095991641
894	0.5517074520650336
895	0.5513925309962229
896	0.5510781448781233
897	0.5507642922021045
898	0.5504509714654727
899	0.5501381811714388
900	0.549825919829103
901	0.5495141859534127
902	0.5492029780651354
903	0.5488922946908322
904	0.5485821343628272
905	0.548272495619178
906	0.5479633770036488
907	0.5476547770656778
908	0.5473466943603552
909	0.5470391274483873
910	0.5467320748960771
911	0.5464255352752898
912	0.5461195071634242
913	0.5458139891433943
914	0.5455089798035886
915	0.5452044777378573
916	0.5449004815454702
917	0.5445969898311065
918	0.544294001204811
919	0.5439915142819803
920	0.5436895276833323
921	0.543388040034875
922	0.5430870499678898
923	0.5427865561188995
924	0.5424865571296418
925	0.5421870516470491
926	0.5418880383232144
927	0.541589515815377
928	0.5412914827858881
929	0.5409939379021884
930	0.5406968798367886
931	0.540400307267236
932	0.5401042188760942
933	0.5398086133509211
934	0.5395134893842413
935	0.5392188456735224
936	0.5389246809211508
937	0.5386309938344089
938	0.5383377831254531
939	0.5380450475112835
940	0.5377527857137308
941	0.5374609964594232
942	0.5371696784797686
943	0.5368788305109317
944	0.5365884512938074
945	0.536298539574002
946	0.5360090941018093
947	0.5357201136321875
948	0.5354315969247385
949	0.5351435427436806
950	0.5348559498578338
951	0.5345688170405953
952	0.534282143069913
953	0.5339959267282699
954	0.5337101668026609
955	0.5334248620845667
956	0.5331400113699414
957	0.5328556134591822
958	0.5325716671571151
959	0.5322881712729711
960	0.5320051246203629
961	0.5317225260172703
962	0.5314403742860112
963	0.5311586682532331
964	0.5308774067498792
965	0.5305965886111789
966	0.5303162126766203
967	0.5300362777899363
968	0.5297567827990781
969	0.5294777265562025
970	0.5291991079176485
971	0.5289209257439151
972	0.5286431788996468
973	0.5283658662536129
974	0.5280889866786854
975	0.5278125390518257
976	0.5275365222540578
977	0.527260935170457
978	0.5269857766901246
979	0.5267110457061753
980	0.5264367411157146
981	0.5261628618198194
982	0.5258894067235264
983	0.5256163747358027
984	0.5253437647695404
985	0.5250715757415276
986	0.5247998065724362
987	0.5245284561868042
988	0.5242575235130137
989	0.5239870074832811
990	0.5237169070336277
991	0.5234472211038743
992	0.5231779486376189
993	0.5229090885822139
994	0.5226406398887604
995	0.5223726015120824
996	0.522104972410709
997	0.5218377515468667
998	0.5215709378864535
999	0.5213045303990247
1000	0.5210385280577811
1001	0.5207729298395436
1002	0.5205077347247452
1003	0.5202429416974083
1004	0.5199785497451336
1005	0.5197145578590796
1006	0.5194509650339516
1007	0.5191877702679791
1008	0.5189249725629066
1009	0.5186625709239725
1010	0.518400564359896
1011	0.5181389518828616
1012	0.5178777325085044
1013	0.5176169052558898
1014	0.5173564691475038
1015	0.5170964232092343
1016	0.5168367664703618
1017	0.5165774979635317
1018	0.5163186167247533
1019	0.516060121793377
1020	0.5158020122120813
1021	0.5155442870268552
1022	0.5152869452869889
1023	0.5150299860450585
1024	0.5147734083569024


==> data/mf_p_0.01.csv <==
1	18.386448861657176
2	10.52995239709739
3	7.876397232532057
4	6.4937881097032655
5	5.624948321092377
6	5.01887974148689
7	4.567066691497024
8	4.2144137719781725
9	3.929743937978593
10	3.6939774693801315
11	3.4947244928436834
12	3.323556375719392
13	3.17452043050059
14	3.0432810156067895
15	2.9265977102140903
16	2.8219949606314505
17	2.727545530344454
18	2.641724245791358
19	2.5633066265363174
20	2.491297013088736
21	2.42487657768988
22	2.363365041308178
23	2.3061920298612417
24	2.25287533228419
25	2.2030041811797556
26	2.1562262426163463
27	2.112237382061807
28	2.070773533770925
29	2.0316041819976656
30	1.9945270902024734
31	1.9593640058763566
32	1.9259571348757634
33	1.8941662277540288
34	1.8638661565929138
35	1.8349448878075194
36	1.8073017767847488
37	1.78084612576368
38	1.7554959583233956
39	1.7311769731113855
40	1.7078216466819631
41	1.6853684610038844
42	1.6637612356994826
43	1.6429485486638002
44	1.6228832315854707
45	1.603521929205383
46	1.5848247130240716
47	1.566754741694529
48	1.549277961585593
49	1.5323628420267212
50	1.5159801405916673
51	1.5001026944803362
52	1.4847052346421588
53	1.469764219772232
54	1.4552576877205987
55	1.4411651221994042
56	1.4274673329633392
57	1.4141463478850846
58	1.4011853155568623
59	1.3885684172275148
60	1.3762807870371543
61	1.364308439642214
62	1.3526382044361034
63	1.341257665667643
64	1.3301551078431615
65	1.319319465870702
66	1.3087402794677447
67	1.298407651408715
68	1.288312209236323
69	1.2784450701026002
70	1.26879780844211
71	1.2593624262119063
72	1.250131325461178
73	1.2410972830182203
74	1.2322534271046262
75	1.2235932157057499
76	1.2151104165439217
77	1.2067990885160782
78	1.1986535644710226
79	1.190668435213739
80	1.18283853463485
81	1.1751589258729402
82	1.167624888426209
83	1.160231906137413
84	1.1529756559831814
85	1.1458519976048644
86	1.138856963523694
87	1.131986749988107
88	1.1252377084055343
89	1.1186063373151571
90	1.112089274861718
91	1.1056832917339023
92	1.0993852845338286
93	1.0931922695468708
94	1.0871013768836664
95	1.0811098449682484
96	1.0752150153485014
97	1.0694143278068604
98	1.0637053157510066
99	1.0580856018657943
100	1.052552894009111
101	1.0471049813357072
102	1.0417397306341485
103	1.036455082863244
104	1.0312490498752083
105	1.0261197113138179
106	1.021065211676612
107	1.016083757531023
108	1.0111736148749575
109	1.0063331066331247
110	1.0015606102808747
111	0.9968545555880137
112	0.9922134224754717
113	0.987635738978232
114	0.983120079308343
115	0.978665062012287
116	0.9742693482173025
117	0.9699316399616362
118	0.9656506786040481
119	0.9614252433081094
120	0.9572541495972642
121	0.953136247976694
122	0.9490704226184371
123	0.9450555901063109
124	0.941090698237526
125	0.9371747248778919
126	0.9333066768678908
127	0.9294855889769539
128	0.9257105229034147
129	0.9219805663178371
130	0.9182948319475371
131	0.9146524567001233
132	0.911052600824256
133	0.9074944471056265
134	0.9039772000965013
135	0.9005000853772281
136	0.897062348848022
137	0.8936632560497014
138	0.8903020915119352
139	0.8869781581276863
140	0.8836907765526364
141	0.8804392846284127
142	0.8772230368285208
143	0.8740414037259258
144	0.8708937714812854
145	0.867779541350921
146	0.8646981292135976
147	0.8616489651153001
148	0.8586314928311932
149	0.8556451694439939
150	0.8526894649380541
151	0.849763861808446
152	0.8468678546844266
153	0.8440009499666306
154	0.8411626654774245
155	0.8383525301238604
156	0.8355700835726889
157	0.8328148759369307
158	0.8300864674735204
159	0.827384428291571
160	0.8247083380708102
161	0.8220577857897886
162	0.8194323694634433
163	0.8168316958896444
164	0.8142553804043822
165	0.8117030466452191
166	0.8091743263227004
167	0.8066688589994027
168	0.8041862918763207
169	0.801726279586301
170	0.7992884839942676
171	0.7968725740039534
172	0.7944782253708995
173	0.7921051205215012
174	0.7897529483778247
175	0.787421404188048
176	0.7851101893622316
177	0.7828190113133002
178	0.7805475833029819
179	0.7782956242925675
180	0.7760628587982674
181	0.7738490167510572
182	0.7716538333607882
183	0.7694770489844577
184	0.7673184089984548
185	0.7651776636746712
186	0.763054568060323
187	0.7609488818613391
188	0.7588603693292271
189	0.7567887991512692
190	0.7547339443439344
191	0.752695582149407
192	0.7506734939351155
193	0.7486674650961672
194	0.7466772849605756
195	0.7447027466972138
196	0.7427436472263644
197	0.7407997871328159
198	0.7388709705813941
199	0.7369570052348656
200	0.7350577021741249
201	0.7331728758205953
202	0.7313023438607656
203	0.7294459271728093
204	0.7276034497551904
205	0.7257747386572262
206	0.7239596239115178
207	0.7221579384682004
208	0.7203695181309556
209	0.7185942014947306
210	0.716831829885105
211	0.7150822472992608
212	0.7133453003485046
213	0.7116208382022888
214	0.7099087125336895
215	0.7082087774663057
216	0.7065208895225071
217	0.704844907573039
218	0.7031806927878849
219	0.7015281085883996
220	0.6998870206006415
221	0.6982572966098898
222	0.6966388065162888
223	0.6950314222916198
224	0.6934350179371276
225	0.691849469442398
226	0.6902746547452545
227	0.6887104536926304
228	0.6871567480023933
229	0.6856134212261099
230	0.6840803587127026
231	0.6825574475729785
232	0.6810445766450217
233	0.6795416364604003
234	0.6780485192111867
235	0.676565118717747
236	0.6750913303973027
237	0.6736270512332233
238	0.6721721797450385
239	0.6707266159591467
240	0.6692902613802083
241	0.66786301896319
242	0.666444793086065
243	0.6650354895231214
244	0.6636350154188984
245	0.6622432792626951
246	0.6608601908636714
247	0.6594856613265015
248	0.6581196030275756
249	0.6567619295917316
250	0.655412555869509
251	0.6540713979149007
252	0.6527383729636018
253	0.6514133994117334
254	0.65009639679503
255	0.6487872857684893
256	0.6474859880864515
257	0.6461924265831234
258	0.6449065251535104
259	0.643628208734768
260	0.6423574032879418
261	0.6410940357801074
262	0.639838034166881
263	0.6385893273753032
264	0.6373478452870835
265	0.6361135187221985
266	0.6348862794228223
267	0.6336660600376105
268	0.632452794106291
269	0.6312464160445851
270	0.6300468611294365
271	0.6288540654845397
272	0.6276679660661671
273	0.6264885006492886
274	0.6253156078139652
275	0.6241492269320226
276	0.622989298153991
277	0.6218357623963073
278	0.6206885613287796
279	0.6195476373622848
280	0.618412933636733
281	0.6172843940092492
282	0.6161619630426053
283	0.6150455859938591
284	0.6139352088032413
285	0.6128307780832374
286	0.6117322411078914
287	0.6106395458023136
288	0.6095526407323958
289	0.6084714750947192
290	0.6073959987066552
291	0.6063261619966624
292	0.6052619159947566
293	0.6042032123231751
294	0.6031500031872047
295	0.6021022413661926
296	0.6010598802047182
297	0.6000228736039372
298	0.5989911760130814
299	0.5979647424211183
300	0.5969435283485653
301	0.5959274898394564
302	0.5949165834534582
303	0.5939107662581202
304	0.5929099958212806
305	0.5919142302036011
306	0.5909234279512406
307	0.5899375480886628
308	0.5889565501115733
309	0.5879803939799723
310	0.5870090401113552
311	0.5860424493740137
312	0.5850805830804622
313	0.5841234029809844
314	0.5831708712572985
315	0.5822229505163155
316	0.581279603784024
317	0.5803407944994838
318	0.5794064865089092
319	0.5784766440598686
320	0.5775512317955791
321	0.5766302147493011
322	0.5757135583388305
323	0.5748012283610817
324	0.5738931909867718
325	0.5729894127551809
326	0.5720898605690248
327	0.571194501689389
328	0.570303303730761
329	0.5694162346561545
330	0.5685332627722993
331	0.5676543567249218
332	0.5667794854941054
333	0.565908618389718
334	0.5650417250469308
335	0.5641787754217944
336	0.5633197397869063
337	0.562464588727134
338	0.5616132931354159
339	0.5607658242086287
340	0.5599221534435289
341	0.5590822526327444
342	0.5582460938608549
343	0.5574136495005093
344	0.5565848922086278
345	0.555759794922652
346	0.5549383308568615
347	0.5541204734987457
348	0.5533061966054367
349	0.5524954742001948
350	0.5516882805689537
351	0.5508845902569214
352	0.5500843780652273
353	0.549287619047628
354	0.5484942885072704
355	0.5477043619934885
356	0.546917815298667
357	0.5461346244551428
358	0.545354765732165
359	0.5445782156328898
360	0.5438049508914288
361	0.543034948469941
362	0.5422681855557748
363	0.5415046395586429
364	0.5407442881078464
365	0.539987109049545
366	0.5392330804440622
367	0.538482180563231
368	0.537734387887785
369	0.536989681104787
370	0.5362480391050911
371	0.5355094409808502
372	0.5347738660230543
373	0.5340412937191131
374	0.5333117037504597
375	0.532585075990213
376	0.5318613905008509
377	0.5311406275319339
378	0.5304227675178533
379	0.5297077910756142
380	0.5289956790026588
381	0.5282864122747086
382	0.5275799720436444
383	0.526876339635417
384	0.5261754965479944
385	0.5254774244493212
386	0.524782105175325
387	0.5240895207279418
388	0.5233996532731746
389	0.5227124851391756
390	0.5220279988143575
391	0.521346176945533
392	0.5206670023360762
393	0.5199904579441166
394	0.519316526880753
395	0.5186451924082944
396	0.5179764379385261
397	0.5173102470309975
398	0.5166466033913407
399	0.5159854908695996
400	0.5153268934585976
401	0.5146707952923175
402	0.5140171806443045
403	0.5133660339260984
404	0.5127173396856757
405	0.5120710826059233
406	0.5114272475031303
407	0.5107858193254982
408	0.5101467831516716
409	0.5095101241892891
410	0.5088758277735581
411	0.5082438793658425
412	0.5076142645522705
413	0.5069869690423654
414	0.5063619786676947
415	0.5057392793805259
416	0.5051188572525177
417	0.5045006984734145
418	0.5038847893497673
419	0.5032711163036642
420	0.5026596658714824
421	0.5020504247026589
422	0.5014433795584667
423	0.5008385173108235
424	0.5002358249410975
425	0.49963528953894465
426	0.49903689830115194
427	0.49844063853049814
428	0.49784649763463085
429	0.497254463124952
430	0.4966645226155298
431	0.4960766638220103
432	0.49549087456055513
433	0.4949071427467817
434	0.4943254563947292
435	0.49374580361582754
436	0.49316817261788165
437	0.49259255170407656
438	0.4920189292719792
439	0.4914472938125752
440	0.4908776339092908
441	0.4903099382370518
442	0.4897441955613396
443	0.4891803947372618
444	0.4886185247086416
445	0.48805857450710427
446	0.4875005332511922
447	0.48694439014547514
448	0.48639013447968216
449	0.48583775562784026
450	0.48528724304742654
451	0.48473858627851896
452	0.48419177494298
453	0.48364679874362654
454	0.48310364746342616
455	0.4825623109646927
456	0.4820227791883064
457	0.48148504215291843
458	0.4809490899541937
459	0.480414912764043
460	0.4798825008298717
461	0.47935184447383417
462	0.4788229340921049
463	0.4782957601541499
464	0.47777031320200436
465	0.477246583849576
466	0.47672456278193504
467	0.4762042407546272
468	0.47568560859299
469	0.475168657191476
470	0.47465337751298387
471	0.4741397605882036
472	0.47362779751496253
473	0.4731174794575807
474	0.4726087976462318
475	0.4721017433763204
476	0.4715963080078521
477	0.4710924829648255
478	0.470590259734623
479	0.47008962986740677
480	0.46959058497553086
481	0.4690931167329499
482	0.4685972168746408
483	0.4681028771960293
484	0.46761008955242545
485	0.4671188458584573
486	0.4666291380875258
487	0.46614095827124885
488	0.46565429849892537
489	0.46516915091699795
490	0.4646855077285233
491	0.4642033611926495
492	0.46372270362410145
493	0.4632435273926624
494	0.4627658249226771
495	0.4622895886925463
496	0.4618148112342312
497	0.46134148513276857
498	0.46086960302578356
499	0.46039915760301475
500	0.4599301416058387
501	0.45946254782680396
502	0.45899636910916775
503	0.45853159834643853
504	0.458068228481924
505	0.4576062525082828
506	0.4571456634670837
507	0.45668645444836753
508	0.4562286185902138
509	0.45577214907831015
510	0.4553170391455346
511	0.45486328207153004
512	0.4544108711822969
513	0.4539597998497747
514	0.45351006149144674
515	0.453061649569929
516	0.4526145575925789
517	0.4521687791111042
518	0.4517243077211692
519	0.451281137062012
520	0.4508392608160722
521	0.4503986727086013
522	0.4499593665073005
523	0.4495213360219514
524	0.4490845751040483
525	0.4486490776464391
526	0.4482148375829711
527	0.44778184888813216
528	0.44735010557671184
529	0.4469196017034439
530	0.4464903313626714
531	0.44606228868801057
532	0.4456354678520077
533	0.4452098630658148
534	0.4447854685788595
535	0.44436227867852285
536	0.44394028768980953
537	0.44351948997504376
538	0.4430998799335412
539	0.4426814520013072
540	0.4422642006507263
541	0.44184812039025356
542	0.44143320576411693
543	0.44101945135201354
544	0.4406068517688232
545	0.4401954016643067
546	0.43978509572281715
547	0.43937592866301883
548	0.43896789523759683
549	0.4385609902329808
550	0.4381552084690635
551	0.4377505447989257
552	0.437346994108567
553	0.43694455131663135
554	0.43654321137414237
555	0.4361429692642374
556	0.4357438200019067
557	0.43534575863373337
558	0.43494878023763944
559	0.43455287992262454
560	0.43415805282852266
561	0.4337642941257469
562	0.43337159901504746
563	0.432979962727262
564	0.4325893805230773
565	0.4321998476927895
566	0.43181135955606675
567	0.4314239114617125
568	0.4310374987874347
569	0.43065211693961425
570	0.43026776135308153
571	0.4298844274908797
572	0.42950211084405376
573	0.42912080693142224
574	0.42874051129935586
575	0.42836121952156636
576	0.4279829271988856
577	0.4276056299590559
578	0.42722932345651965
579	0.4268540033722058
580	0.42647966541332544
581	0.4261063053131692
582	0.42573391883090195
583	0.4253625017513557
584	0.4249920498848432
585	0.42462255906694835
586	0.42425402515833704
587	0.4238864440445623
588	0.4235198116358723
589	0.4231541238670178
590	0.4227893766970664
591	0.42242556610921933
592	0.42206268811061864
593	0.4217007387321704
594	0.4213397140283612
595	0.42097961007707735
596	0.42062042297943
597	0.4202621488595749
598	0.4199047838645442
599	0.4195483241640621
600	0.4191927659503857
601	0.41883810543812683
602	0.41848433886408803
603	0.418131462487091
604	0.41777947258782033
605	0.4174283654686456
606	0.41707813745347383
607	0.4167287848875799
608	0.41638030413745
609	0.4160326915906221
610	0.4156859436555304
611	0.4153400567613527
612	0.41499502735785204
613	0.41465085191522855
614	0.4143075269239679
615	0.41396504889468727
616	0.4136234143579958
617	0.41328261986433795
618	0.4129426619838547
619	0.41260353730623917
620	0.41226524244059115
621	0.4119277740152732
622	0.41159112867777725
623	0.4112553030945787
624	0.4109202939510043
625	0.4105860979510897
626	0.41025271181744694
627	0.4099201322911317
628	0.40958835613150646
629	0.40925738011611257
630	0.4089272010405359
631	0.4085978157182791
632	0.40826922098063256
633	0.40794141367654957
634	0.40761439067251387
635	0.40728814885242026
636	0.4069626851174513
637	0.4066379963859461
638	0.4063140795932884
639	0.4059909316917796
640	0.4056685496505213
641	0.40534693045529707
642	0.40502607110844796
643	0.4047059686287708
644	0.404386620051383
645	0.4040680224276228
646	0.40375017282493186
647	0.40343306832673786
648	0.4031167060323473
649	0.4028010830568334
650	0.40248619653092566
651	0.402172043600899
652	0.40185862142847306
653	0.40154592719069493
654	0.40123395807983975
655	0.40092271130330603
656	0.4006121840835028
657	0.40030237365775667
658	0.39999327727820244
659	0.39968489221168296
660	0.3993772157396501
661	0.3990702451580608
662	0.3987639777772801
663	0.3984584109219835
664	0.3981535419310564
665	0.3978493681575007
666	0.3975458869683357
667	0.39724309574450606
668	0.39694099188078485
669	0.3966395727856781
670	0.39633883588133745
671	0.3960387786034616
672	0.3957393984012139
673	0.3954406927371211
674	0.39514265908698964
675	0.39484529493981557
676	0.39454859779769597
677	0.3942525651757426
678	0.39395719460199063
679	0.3936624836173166
680	0.3933684297753531
681	0.3930750306424011
682	0.39278228379734503
683	0.39249018683157416
684	0.39219873734889643
685	0.3919079329654568
686	0.39161777130965314
687	0.3913282500220616
688	0.39103936675535067
689	0.390751119174205
690	0.39046350495524473
691	0.39017652178694656
692	0.38989016736956994
693	0.38960443941507616
694	0.3893193356470527
695	0.38903485380063857
696	0.38875099162244886
697	0.38846774687049956
698	0.3881851173141331
699	0.38790310073394624
700	0.3876216949217185
701	0.3873408976803336
702	0.38706070682371724
703	0.3867811201767571
704	0.3865021355752374
705	0.3862237508657687
706	0.3859459639057155
707	0.3856687725631306
708	0.38539217471668386
709	0.38511616825559847
710	0.38484075107957644
711	0.3845659210987409
712	0.38429167623356286
713	0.3840180144147961
714	0.38374493358341855
715	0.3834724316905577
716	0.38320050669743255
717	0.3829291565752906
718	0.3826583793053396
719	0.3823881728786901
720	0.3821185352962897
721	0.3818494645688627
722	0.3815809587168468
723	0.38131301577033627
724	0.3810456337690181
725	0.3807788107621108
726	0.3805125448083113
727	0.3802468339757289
728	0.3799816763418285
729	0.37971706999337745
730	0.3794530130263807
731	0.37918950354602693
732	0.3789265396666335
733	0.37866411951158635
734	0.3784022412132858
735	0.3781409029130905
736	0.37788010276126494
737	0.37761983891692047
738	0.3773601095479632
739	0.3771009128310413
740	0.3768422469514893
741	0.3765841101032742
742	0.3763265004889462
743	0.37606941631958685
744	0.3758128558147478
745	0.3755568172024133
746	0.3753012987189397
747	0.375046298609005
748	0.374791815125563
749	0.37453784652979016
750	0.37428439109103484
751	0.3740314470867738
752	0.3737790128025521
753	0.373527086531948
754	0.37327566657651623
755	0.3730247512457408
756	0.37277433885699307
757	0.3725244277354725
758	0.3722750162141764
759	0.37202610263383873
760	0.37177768534289246
761	0.37152976269742205
762	0.3712823330611148
763	0.37103539480522135
764	0.37078894630850323
765	0.3705429859571963
766	0.3702975121449623
767	0.3700525232728444
768	0.3698080177492274
769	0.36956399398978995
770	0.3693204504174647
771	0.36907738546239444
772	0.36883479756189064
773	0.3685926851603916
774	0.368351046709417
775	0.3681098806675321
776	0.36786918550030634
777	0.3676289596802654
778	0.36738920168685874
779	0.3671499100064153
780	0.36691108313210463
781	0.36667271956389796
782	0.36643481780852644
783	0.366197376379444
784	0.3659603937967892
785	0.36572386858734424
786	0.3654877992844962
787	0.3652521844282072
788	0.36501702256496155
789	0.3647823122477438
790	0.3645480520359901
791	0.3643142404955587
792	0.36408087619869234
793	0.3638479577239726
794	0.36361548365629803
795	0.363383452586837
796	0.3631518631129974
797	0.3629207138383893
798	0.3626900033727923
799	0.362459730332117
800	0.3622298933383711
801	0.36200049101962833
802	0.3617715220099884
803	0.361542984949548
804	0.36131487848436555
805	0.36108720126642685
806	0.36085995195361187
807	0.3606331292096632
808	0.360406731704151
809	0.3601807581124422
810	0.35995520711566636
811	0.35973007740068497
812	0.35950536766006047
813	0.3592810765920195
814	0.35905720290042936
815	0.3588337452947602
816	0.35861070249005345
817	0.35838807320689725
818	0.35816585617139163
819	0.3579440501151152
820	0.3577226537751006
821	0.35750166589380244
822	0.35728108521906504
823	0.35706091050409516
824	0.35684114050743176
825	0.3566217739929196
826	0.35640280972967275
827	0.35618424649205477
828	0.35596608305964283
829	0.35574831821720343
830	0.35553095075466273
831	0.35531397946707893
832	0.3550974031546134
833	0.3548812206225033
834	0.3546654306810343
835	0.35445003214551374
836	0.35423502383624017
837	0.35402040457848255
838	0.3538061732024497
839	0.35359232854325895
840	0.3533788694409204
841	0.3531657947403013
842	0.35295310329110324
843	0.35274079394783775
844	0.3525288655697975
845	0.35231731702103447
846	0.35210614717032906
847	0.3518953548911714
848	0.3516849390617284
849	0.35147489856482833
850	0.3512652322879246
851	0.35105593912308397
852	0.35084701796695095
853	0.35063846772072943
854	0.3504302872901567
855	0.35022247558547925
856	0.350015031521432
857	0.3498079540172091
858	0.3496012419964446
859	0.34939489438718785
860	0.34918891012188047
861	0.34898328813733337
862	0.3487780273747004
863	0.3485731267794624
864	0.3483685853013991
865	0.3481644018945693
866	0.34796057551728465
867	0.34775710513209274
868	0.3475539897057529
869	0.347351228209212
870	0.34714881961758615
871	0.34694676291013515
872	0.3467450570702466
873	0.34654370108540733
874	0.34634269394718853
875	0.34614203465122295
876	0.345941722197178
877	0.3457417555887472
878	0.3455421338336159
879	0.3453428559434508
880	0.345143920933873
881	0.34494532782444326
882	0.34474707563863616
883	0.34454916340382313
884	0.34435159015125477
885	0.34415435491603363
886	0.34395745673710443
887	0.3437608946572247
888	0.3435646677229531
889	0.3433687749846256
890	0.3431732154963362
891	0.3429779883159234
892	0.34278309250494127
893	0.3425885271286504
894	0.3423942912559927
895	0.34220038395957725
896	0.34200680431565744
897	0.34181355140411823
898	0.3416206243084504
899	0.34142802211573736
900	0.3412357439166367
901	0.34104378880536423
902	0.3408521558796682
903	0.34066084424082177
904	0.34046985299359656
905	0.34027918124625217
906	0.340088828110516
907	0.3398987927015611
908	0.33970907413799944
909	0.3395196715418535
910	0.3393305840385492
911	0.33914181075689276
912	0.33895335082905365
913	0.3387652033905516
914	0.33857736758023943
915	0.33838984254028426
916	0.3382026274161514
917	0.3380157213565921
918	0.33782912351362004
919	0.337642833042502
920	0.3374568491017385
921	0.3372711708530502
922	0.3370857974613575
923	0.3369007280947712
924	0.3367159619245736
925	0.33653149812519884
926	0.3363473358742254
927	0.336163474352357
928	0.33597991274340566
929	0.33579665023427896
930	0.335613686014966
931	0.3354310192785173
932	0.3352486492210352
933	0.33506657504165815
934	0.3348847959425432
935	0.3347033111288547
936	0.3345221198087475
937	0.3343412211933516
938	0.3341606144967637
939	0.33398029893602416
940	0.3338002737311112
941	0.33362053810491943
942	0.3334410912832515
943	0.33326193249480285
944	0.33308306097114293
945	0.3329044759467098
946	0.33272617665879034
947	0.3325481623475075
948	0.3323704322558093
949	0.3321929856294526
950	0.33201582171699023
951	0.33183893976976014
952	0.33166233904186876
953	0.33148601879017964
954	0.331309978274301
955	0.33113421675657
956	0.3309587335020435
957	0.3307835277784818
958	0.33060859885633764
959	0.33043394600874515
960	0.3302595685115032
961	0.3300854656430665
962	0.32991163668452905
963	0.3297380809196174
964	0.3295647976346736
965	0.32939178611864384
966	0.3292190456630668
967	0.32904657556206474
968	0.328874375112325
969	0.3287024436130911
970	0.3285307803661535
971	0.3283593846758334
972	0.32818825584897504
973	0.32801739319492773
974	0.32784679602554145
975	0.3276764636551515
976	0.32750639540056753
977	0.32733659058106
978	0.32716704851835415
979	0.3269977685366124
980	0.3268287499624289
981	0.32665999212481284
982	0.32649149435517977
983	0.3263232559873427
984	0.32615527635749925
985	0.32598755480421854
986	0.32582009066843226
987	0.3256528832934261
988	0.3254859320248243
989	0.3253192362105844
990	0.3251527952009782
991	0.3249866083485913
992	0.3248206750083061
993	0.32465499453729385
994	0.32448956629500264
995	0.32432438964314797
996	0.32415946394569956
997	0.3239947885688809
998	0.32383036288114275
999	0.3236661862531698
1000	0.32350225805786037
1001	0.3233385776703179
1002	0.3231751444678431
1003	0.32301195782992276
1004	0.3228490171382211
1005	0.3226863217765685
1006	0.3225238711309518
1007	0.3223616645895059
1008	0.32219970154250427
1009	0.3220379813823444
1010	0.3218765035035481
1011	0.32171526730274286
1012	0.32155427217865584
1013	0.3213935175321041
1014	0.321233002765989
1015	0.3210727272852775
1016	0.3209126904970056
1017	0.3207528918102571
1018	0.32059333063616346
1019	0.32043400638789066
1020	0.3202749184806296
1021	0.3201160663315876
1022	0.31995744935998127
1023	0.3197990669870279
1024	0.3196409186359314


==> data/mf_p_1.0e-6.csv <==
1	58.40825243897807
2	30.741619433210673
3	21.658064202644475
4	17.136980518455406
5	14.413528200520645
6	12.580073923148785
7	11.252894115998519
8	10.242072471059124
9	9.44279541700045
10	8.792394771090768
11	8.251029857605195
12	7.792113393551795
13	7.3971916137337494
14	7.053033579823391
15	6.74989098882987
16	6.4804129816773335
17	6.238944733808988
18	6.021059916591792
19	5.823240590744091
20	5.64265283114548
21	5.476986152109716
22	5.324336445941043
23	5.183119216777019
24	5.052004301319081
25	4.929866086256883
26	4.815745073214578
27	4.7088178688415345
28	4.608373510091904
29	4.513794608992498
30	4.424542203422569
31	4.340143486133071
32	4.260181789816907
33	4.184288355761038
34	4.112135523870956
35	4.043431063907708
36	3.977913429431509
37	3.915347762698084
38	3.8555225145103647
39	3.798246570595672
40	3.743346797494205
41	3.6906659377004916
42	3.640060796998375
43	3.5914006773936027
44	3.544566017393845
45	3.4994472080806642
46	3.4559435588178733
47	3.413962390819064
48	3.373418240364485
49	3.3342321563782518
50	3.296331079478889
51	3.259647291600048
52	3.224117926923935
53	3.189684536239879
54	3.156292697985906
55	3.1238916701918003
56	3.092434078350927
57	3.061875634931253
58	3.032174886814863
59	3.0032929874473764
60	2.9751934908982762
61	2.947842165391785
62	2.9212068241756657
63	2.895257171859704
64	2.8699646645836543
65	2.8453023825713992
66	2.8212449137987843
67	2.7977682476506978
68	2.7748496775720306
69	2.7524677118295267
70	2.7306019915999187
71	2.709233215685865
72	2.688343071236673
73	2.6679141699174074
74	2.6479299890283814
75	2.628374817128802
76	2.6092337037639686
77	2.5904924129359292
78	2.572137379993402
79	2.5541556716486253
80	2.536534948857287
81	2.5192634323229313
82	2.502329870409855
83	2.485723509268749
84	2.4694340649974196
85	2.4534516976751406
86	2.4377669871237564
87	2.4223709102618187
88	2.407254819929684
89	2.392410425074366
90	2.377829772192244
91	2.363505227936675
92	2.3494294628051753
93	2.335595435828109
94	2.321996380187135
95	2.308625789697613
96	2.2954774060943928
97	2.2825452070653265
98	2.269823394981156
99	2.257306386274548
100	2.2449888014245847
101	2.2328654555064764
102	2.220931349269237
103	2.2091816607068946
104	2.197611737091379
105	2.18621708743754
106	2.1749933753729356
107	2.163936412387017
108	2.1530421514360794
109	2.1423066808821427
110	2.131726218745337
111	2.121297107250892
112	2.1110158076530476
113	2.1008788953194926
114	2.090883055060959
115	2.0810250766917346
116	2.071301850807708
117	2.0617103647695085
118	2.052247698879073
119	2.0429110227387803
120	2.0336975917829365
121	2.0246047439720662
122	2.015629896641102
123	2.006770543493061
124	1.9980242517303735
125	1.9893886593164853
126	1.9808614723608085
127	1.9724404626205325
128	1.9641234651131712
129	1.9559083758341103
130	1.9477931495737644
131	1.9397757978292143
132	1.9318543868056073
133	1.9240270355027198
134	1.9162919138825263
135	1.9086472411136801
136	1.9010912838891731
137	1.8936223548135986
138	1.8862388108566215
139	1.8789390518695102
140	1.8717215191616934
141	1.8645846941344815
142	1.8575270969693358
143	1.8505472853680385
144	1.8436438533424258
145	1.8368154300513932
146	1.830060678682968
147	1.8233782953794677
148	1.8167670082037304
149	1.810225576144642
150	1.8037527881601623
151	1.7973474622562176
152	1.7910084445998815
153	1.7847346086653424
154	1.7785248544112406
155	1.772378107488026
156	1.7662933184740501
157	1.7602694621391899
158	1.754305536734774
159	1.7484005633088313
160	1.7425535850454643
161	1.736763666627465
162	1.7310298936211412
163	1.725351371882497
164	1.719727226983837
165	1.7141566036600486
166	1.7086386652737096
167	1.7031725932982857
168	1.6977575868187165
169	1.6923928620486974
170	1.687077651863989
171	1.6818112053511278
172	1.6765927873709916
173	1.6714216781365727
174	1.6662971728044589
175	1.66121858107952
176	1.6561852268322295
177	1.6511964477282384
178	1.646251594869646
179	1.6413500324476265
180	1.6364911374059086
181	1.631674299114775
182	1.6268989190551486
183	1.6221644105124322
184	1.61747019827972
185	1.6128157183700855
186	1.6082004177375495
187	1.6036237540065181
188	1.599085195209293
189	1.5945842195314441
190	1.5901203150647105
191	1.58569297956723
192	1.5813017202307769
193	1.576946053454815
194	1.5726255046271231
195	1.568339607910747
196	1.564087906037083
197	1.5598699501048843
198	1.5556852993849888
199	1.551533521130576
200	1.547414190392757
201	1.5433268898413568
202	1.5392712095906802
203	1.5352467470301188
204	1.5312531066594217
205	1.5272898999285247
206	1.5233567450817176
207	1.519453267006094
208	1.515579097084059
209	1.5117338730498595
210	1.5079172388499154
211	1.5041288445069256
212	1.5003683459875288
213	1.4966354050735176
214	1.492929689236397
215	1.4892508715152548
216	1.4855986303977917
217	1.4819726497044747
218	1.4783726184756316
219	1.474798230861484
220	1.4712491860149854
221	1.4677251879873796
222	1.4642259456264173
223	1.4607511724771214
224	1.4573005866850735
225	1.4538739109021035
226	1.450470872194315
227	1.447091201952417
228	1.4437346358042364
229	1.4404009135294162
230	1.437089778976165
231	1.4338009799800513
232	1.4305342682847701
233	1.427289399464807
234	1.4240661328499735
235	1.4208642314517395
236	1.417683461891328
237	1.4145235943295154
238	1.4113844023980813
239	1.4082656631328776
240	1.4051671569084707
241	1.4020886673742916
242	1.3990299813922915
243	1.3959908889760175
244	1.3929711832311067
245	1.3899706602971378
246	1.386989119290819
247	1.3840263622504536
248	1.3810821940816818
249	1.3781564225044303
250	1.3752488580010815
251	1.3723593137657562
252	1.3694876056547702
253	1.3666335521381834
254	1.3637969742523897
255	1.3609776955538022
256	1.3581755420735087
257	1.3553903422729288
258	1.3526219270004722
259	1.3498701294490754
260	1.347134785114725
261	1.344415731755799
262	1.3417128093533472
263	1.339025860072178
264	1.336354728222782
265	1.3336992602240791
266	1.3310593045669217
267	1.328434711778396
268	1.3258253343868478
269	1.3232310268876608
270	1.3206516457097104
271	1.3180870491825623
272	1.3155370975042997
273	1.3130016527100483
274	1.3104805786411107
275	1.3079737409147913
276	1.3054810068947431
277	1.3030022456620063
278	1.3005373279865724
279	1.2980861262995447
280	1.2956485146658616
281	1.2932243687575373
282	1.290813565827469
283	1.2884159846837375
284	1.2860315056644276
285	1.2836600106129383
286	1.281301382853786
287	1.2789555071688776
288	1.2766222697742386
289	1.2743015582971908
290	1.2719932617539955
291	1.2696972705278928
292	1.2674134763476033
293	1.265141772266187
294	1.2628820526403641
295	1.2606342131101909
296	1.2583981505791337
297	1.256173763194509
298	1.2539609503283191
299	1.2517596125584076
300	1.2495696516500039
301	1.2473909705375728
302	1.2452234733070453
303	1.2430670651783495
304	1.2409216524882682
305	1.2387871426736017
306	1.2366634442546818
307	1.23455046681913
308	1.2324481210059341
309	1.2303563184898412
310	1.2282749719659904
311	1.226203995134844
312	1.2241433026873947
313	1.2220928102906043
314	1.220052434573162
315	1.2180220931114412
316	1.2160017044157154
317	1.213991187916654
318	1.211990463952008
319	1.209999453753563
320	1.2080180794343045
321	1.206046263975808
322	1.2040839312158629
323	1.2021310058362906
324	1.2001874133509904
325	1.1982530800941722
326	1.1963279332088221
327	1.194411900635334
328	1.1925049111003425
329	1.1906068941057708
330	1.1887177799180317
331	1.1868374995574222
332	1.1849659847877143
333	1.1831031681058934
334	1.1812489827320862
335	1.1794033625996547
336	1.1775662423454512
337	1.1757375573002344
338	1.1739172434792609
339	1.172105237572994
340	1.1703014769380202
341	1.1685058995880517
342	1.1667184441851324
343	1.1649390500309695
344	1.1631676570583709
345	1.1614042058228828
346	1.1596486374945145
347	1.157900893849618
348	1.1561609172628964
349	1.15442865069953
350	1.1527040377074482
351	1.1509870224097054
352	1.149277549496978
353	1.1475755642202135
354	1.145881012383332
355	1.144193840336124
356	1.1425139949671763
357	1.1408414236969828
358	1.139176074471109
359	1.1375178957534913
360	1.1358668365198312
361	1.1342228462510888
362	1.1325858749271005
363	1.1309558730202514
364	1.1293327914892868
365	1.12771658177319
366	1.1261071957851816
367	1.124504585906772
368	1.1229087049819517
369	1.1213195063114214
370	1.1197369436469427
371	1.11816097118577
372	1.1165915435651417
373	1.1150286158568958
374	1.1134721435621229
375	1.1119220826059273
376	1.1103783893322565
377	1.1088410204987988
378	1.1073099332719905
379	1.1057850852220366
380	1.104266434318074
381	1.1027539389233578
382	1.1012475577905128
383	1.0997472500569119
384	1.0982529752400607
385	1.096764693233067
386	1.0952823643002048
387	1.0938059490724918
388	1.092335408543372
389	1.0908707040644487
390	1.089411797341264
391	1.087958650429168
392	1.086511225729209
393	1.0850694859841132
394	1.083633394274322
395	1.082202914014051
396	1.080778008947444
397	1.079358643144761
398	1.0779447809986313
399	1.0765363872203308
400	1.0751334268361585
401	1.0737358651838214
402	1.0723436679088851
403	1.0709568009612858
404	1.069575230591862
405	1.0681989233489733
406	1.066827846075117
407	1.0654619659036428
408	1.0641012502554652
409	1.0627456668358657
410	1.061395183631294
411	1.060049768906251
412	1.0587093912001817
413	1.0573740193244467
414	1.0560436223592982
415	1.0547181696509131
416	1.0533976308084803
417	1.0520819757012816
418	1.050771174455888
419	1.049465197453303
420	1.0481640153262126
421	1.046867598956242
422	1.0455759194712562
423	1.0442889482426891
424	1.0430066568829202
425	1.041729017242669
426	1.0404560014084505
427	1.039187581700027
428	1.0379237306679245
429	1.036664421090968
430	1.035409625973843
431	1.034159318544716
432	1.032913472252843
433	1.0316720607662453
434	1.0304350579694024
435	1.0292024379609612
436	1.0279741750515055
437	1.0267502437613287
438	1.0255306188182287
439	1.0243152751553684
440	1.02310418790912
441	1.0218973324169665
442	1.0206946842154156
443	1.0194962190379344
444	1.0183019128129431
445	1.01711174166178
446	1.0159256818967473
447	1.0147437100191379
448	1.013565802717314
449	1.012391936864797
450	1.0112220895183923
451	1.0100562379163107
452	1.0088943594763544
453	1.0077364317940922
454	1.0065824326410584
455	1.0054323399630019
456	1.0042861318781227
457	1.0031437866753603
458	1.0020052828126642
459	1.0008705989153375
460	0.999739713774352
461	0.9986126063447085
462	0.9974892557438187
463	0.9963696412498999
464	0.9952537423003688
465	0.994141538490313
466	0.9930330095709072
467	0.9919281354479038
468	0.9908268961801198
469	0.9897292719779321
470	0.9886352432018211
471	0.9875447903608975
472	0.9864578941114699
473	0.9853745352556094
474	0.9842946947397712
475	0.9832183536533616
476	0.982145493227409
477	0.9810760948331719
478	0.9800101399808102
479	0.9789476103180665
480	0.9778884876289412
481	0.9768327538324023
482	0.9757803909811089
483	0.9747313812601379
484	0.9736857069857402
485	0.972643350604095
486	0.9716042946900991
487	0.9705685219461486
488	0.9695360152009387
489	0.9685067574083074
490	0.9674807316460371
491	0.966457921114716
492	0.9654383091366032
493	0.9644218791544784
494	0.9634086147305561
495	0.9623984995453521
496	0.9613915173966109
497	0.9603876521982301
498	0.9593868879791713
499	0.9583892088824424
500	0.9573945991640136
501	0.9564030431918191
502	0.9554145254447242
503	0.9544290305115133
504	0.9534465430898985
505	0.9524670479855303
506	0.9514905301110334
507	0.9505169744850249
508	0.9495463662311738
509	0.9485786905772422
510	0.9476139328541812
511	0.9466520784951673
512	0.9456931130347264
513	0.9447370221078116
514	0.9437837914489168
515	0.9428334068911812
516	0.9418858543655438
517	0.9409411198998407
518	0.9399991896179798
519	0.9390600497390772
520	0.9381236865766411
521	0.9371900865377093
522	0.9362592361220784
523	0.9353311219214393
524	0.9344057306186114
525	0.9334830489867564
526	0.9325630638885463
527	0.9316457622754439
528	0.930731131186905
529	0.9298191577496085
530	0.9289098291767242
531	0.9280031327671678
532	0.9270990559048533
533	0.9261975860579721
534	0.9252987107782593
535	0.9244024177003014
536	0.9235086945408183
537	0.9226175290979524
538	0.9217289092506058
539	0.9208428229577298
540	0.9199592582576571
541	0.9190782032674343
542	0.9181996461821522
543	0.9173235752742882
544	0.9164499788930774
545	0.9155788454638297
546	0.914710163487336
547	0.9138439215392038
548	0.9129801082692455
549	0.9121187124008785
550	0.9112597227304818
551	0.9104031281268141
552	0.9095489175304057
553	0.908697079952971
554	0.9078476044768089
555	0.9070004802542486
556	0.9061556965070395
557	0.9053132425258039
558	0.9044731076694774
559	0.9036352813647286
560	0.9027997531054324
561	0.9019665124520937
562	0.9011355490313405
563	0.9003068525353518
564	0.8994804127213717
565	0.8986562194111175
566	0.8978342624903304
567	0.8970145319082102
568	0.8961970176769258
569	0.8953817098711134
570	0.8945685986273567
571	0.8937576741437082
572	0.8929489266791929
573	0.8921423465533306
574	0.8913379241456341
575	0.8905356498951539
576	0.8897355142999968
577	0.8889375079168629
578	0.8881416213605715
579	0.8873478453036115
580	0.8865561704756897
581	0.8857665876632824
582	0.8849790877091734
583	0.8841936615120378
584	0.8834103000259825
585	0.8826289942601312
586	0.8818497352781768
587	0.881072514197976
588	0.8802973221911198
589	0.8795241504825209
590	0.8787529903499868
591	0.8779838331238319
592	0.8772166701864583
593	0.8764514929719611
594	0.8756882929657297
595	0.8749270617040532
596	0.8741677907737309
597	0.8734104718116843
598	0.8726550965045803
599	0.871901656588445
600	0.8711501438482923
601	0.8704005501177502
602	0.8696528672786928
603	0.868907087260876
604	0.8681632020415732
605	0.8674212036452184
606	0.8666810841430501
607	0.8659428356527614
608	0.8652064503381489
609	0.8644719204087671
610	0.8637392381195874
611	0.863008395770658
612	0.862279385706768
613	0.8615522003171154
614	0.8608268320349731
615	0.860103273337366
616	0.8593815167447449
617	0.8586615548206655
618	0.8579433801714702
619	0.8572269854459744
620	0.8565123633351469
621	0.8557995065718095
622	0.8550884079303246
623	0.8543790602262911
624	0.8536714563162446
625	0.8529655890973563
626	0.8522614515071376
627	0.8515590365231482
628	0.8508583371627038
629	0.8501593464825831
630	0.8494620575787533
631	0.8487664635860737
632	0.8480725576780236
633	0.8473803330664215
634	0.8466897830011462
635	0.8460009007698682
636	0.8453136796977768
637	0.8446281131473083
638	0.8439441945178832
639	0.8432619172456415
640	0.8425812748031809
641	0.8419022606992937
642	0.8412248684787138
643	0.8405490917218645
644	0.8398749240445944
645	0.8392023590979394
646	0.8385313905678686
647	0.8378620121750329
648	0.8371942176745331
649	0.8365280008556644
650	0.8358633555416878
651	0.8352002755895822
652	0.8345387548898151
653	0.8338787873661089
654	0.8332203669752019
655	0.8325634877066267
656	0.8319081435824776
657	0.8312543286571852
658	0.8306020370172922
659	0.8299512627812309
660	0.8293020000991036
661	0.8286542431524655
662	0.8280079861541022
663	0.827363223347821
664	0.8267199490082371
665	0.8260781574405565
666	0.8254378429803738
667	0.8247989999934595
668	0.824161622875557
669	0.8235257060521772
670	0.8228912439783922
671	0.8222582311386397
672	0.8216266620465231
673	0.8209965312446095
674	0.8203678333042391
675	0.8197405628253273
676	0.8191147144361708
677	0.8184902827932607
678	0.8178672625810895
679	0.8172456485119649
680	0.8166254353258213
681	0.8160066177900362
682	0.8153891906992448
683	0.8147731488751626
684	0.8141584871663993
685	0.8135452004482842
686	0.8129332836226831
687	0.8123227316178283
688	0.8117135393881407
689	0.8111057019140543
690	0.8104992142018518
691	0.8098940712834837
692	0.8092902682164084
693	0.8086878000834172
694	0.8080866619924734
695	0.8074868490765436
696	0.8068883564934358
697	0.8062911794256338
698	0.8056953130801416
699	0.8051007526883169
700	0.8045074935057202
701	0.8039155308119468
702	0.8033248599104823
703	0.8027354761285377
704	0.8021473748169027
705	0.8015605513497888
706	0.8009750011246815
707	0.8003907195621894
708	0.7998077021058897
709	0.7992259442221896
710	0.7986454414001747
711	0.7980661891514639
712	0.7974881830100613
713	0.796911418532224
714	0.7963358912963077
715	0.7957615969026341
716	0.7951885309733469
717	0.7946166891522723
718	0.7940460671047886
719	0.7934766605176793
720	0.7929084650990037
721	0.7923414765779622
722	0.7917756907047606
723	0.7912111032504793
724	0.7906477100069402
725	0.7900855067865793
726	0.7895244894223143
727	0.7889646537674182
728	0.7884059956953882
729	0.7878485110998243
730	0.7872921958943012
731	0.7867370460122425
732	0.7861830574068007
733	0.7856302260507291
734	0.7850785479362667
735	0.7845280190750112
736	0.7839786354978023
737	0.7834303932546033
738	0.7828832884143826
739	0.7823373170649928
740	0.7817924753130595
741	0.781248759283863
742	0.7807061651212234
743	0.780164688987391
744	0.7796243270629244
745	0.7790850755465911
746	0.7785469306552448
747	0.7780098886237214
748	0.7774739457047269
749	0.7769390981687303
750	0.7764053423038535
751	0.7758726744157678
752	0.7753410908275815
753	0.774810587879742
754	0.7742811619299238
755	0.7737528093529311
756	0.7732255265405891
757	0.7726993099016426
758	0.7721741558616556
759	0.7716500608629138
760	0.7711270213643155
761	0.7706050338412795
762	0.770084094785644
763	0.7695642007055696
764	0.7690453481254367
765	0.7685275335857576
766	0.7680107536430723
767	0.7674950048698594
768	0.7669802838544368
769	0.7664665872008741
770	0.7659539115288894
771	0.7654422534737669
772	0.7649316096862608
773	0.7644219768325022
774	0.7639133515939102
775	0.7634057306671043
776	0.7628991107638137
777	0.7623934886107857
778	0.761888860949701
779	0.7613852245370858
780	0.7608825761442248
781	0.7603809125570765
782	0.7598802305761826
783	0.7593805270165899
784	0.758881798707764
785	0.7583840424935012
786	0.7578872552318499
787	0.7573914337950284
788	0.7568965750693404
789	0.7564026759550948
790	0.7559097333665245
791	0.755417744231706
792	0.7549267054924856
793	0.7544366141043863
794	0.7539474670365474
795	0.753459261271629
796	0.7529719938057464
797	0.7524856616483916
798	0.7520002618223514
799	0.7515157913636366
800	0.7510322473214048
801	0.7505496267578864
802	0.750067926748309
803	0.7495871443808266
804	0.7491072767564415
805	0.7486283209889368
806	0.7481502742048008
807	0.7476731335431569
808	0.747196896155691
809	0.7467215592065802
810	0.7462471198724274
811	0.745773575342187
812	0.7453009228170921
813	0.7448291595105967
814	0.7443582826482952
815	0.7438882894678643
816	0.7434191772189891
817	0.7429509431632974
818	0.7424835845742989
819	0.7420170987373083
820	0.7415514829493914
821	0.7410867345192896
822	0.7406228507673631
823	0.7401598290255227
824	0.7396976666371649
825	0.7392363609571138
826	0.7387759093515514
827	0.73831630919796
828	0.7378575578850559
829	0.7373996528127331
830	0.7369425913919978
831	0.7364863710449087
832	0.7360309892045135
833	0.7355764433147971
834	0.7351227308306112
835	0.7346698492176251
836	0.7342177959522554
837	0.7337665685216219
838	0.7333161644234764
839	0.7328665811661511
840	0.7324178162685009
841	0.7319698672598464
842	0.7315227316799143
843	0.7310764070787873
844	0.7306308910168418
845	0.7301861810646957
846	0.7297422748031526
847	0.7292991698231484
848	0.7288568637256931
849	0.728415354121821
850	0.727974638632538
851	0.7275347148887589
852	0.7270955805312669
853	0.7266572332106535
854	0.7262196705872637
855	0.725782890331155
856	0.7253468901220341
857	0.7249116676492134
858	0.7244772206115528
859	0.7240435467174188
860	0.7236106436846219
861	0.7231785092403813
862	0.7227471411212605
863	0.7223165370731288
864	0.7218866948511061
865	0.7214576122195172
866	0.7210292869518432
867	0.7206017168306718
868	0.7201748996476507
869	0.7197488332034412
870	0.7193235153076651
871	0.7188989437788693
872	0.718475116444468
873	0.7180520311407023
874	0.7176296857125912
875	0.7172080780138889
876	0.7167872059070385
877	0.7163670672631242
878	0.7159476599618311
879	0.7155289818913979
880	0.7151110309485699
881	0.7146938050385614
882	0.7142773020750093
883	0.7138615199799252
884	0.7134464566836585
885	0.7130321101248511
886	0.7126184782503955
887	0.7122055590153898
888	0.7117933503830988
889	0.7113818503249123
890	0.7109710568202987
891	0.7105609678567693
892	0.7101515814298371
893	0.7097428955429687
894	0.7093349082075553
895	0.7089276174428627
896	0.7085210212759958
897	0.7081151177418576
898	0.7077099048831091
899	0.7073053807501334
900	0.7069015434009911
901	0.7064983909013877
902	0.706095921324627
903	0.7056941327515822
904	0.7052930232706525
905	0.7048925909777226
906	0.7044928339761349
907	0.704093750376638
908	0.7036953382973622
909	0.7032975958637748
910	0.7029005212086479
911	0.70250411247202
912	0.7021083678011587
913	0.7017132853505271
914	0.7013188632817434
915	0.7009250997635551
916	0.7005319929717896
917	0.7001395410893313
918	0.6997477423060803
919	0.6993565948189204
920	0.6989660968316804
921	0.6985762465551048
922	0.6981870422068155
923	0.6977984820112854
924	0.6974105641997914
925	0.6970232870103947
926	0.6966366486878973
927	0.6962506474838182
928	0.6958652816563492
929	0.6954805494703314
930	0.6950964491972207
931	0.6947129791150524
932	0.6943301375084112
933	0.6939479226683997
934	0.6935663328926046
935	0.6931853664850695
936	0.6928050217562569
937	0.6924252970230222
938	0.6920461906085831
939	0.691667700842482
940	0.6912898260605653
941	0.690912564604945
942	0.6905359148239709
943	0.6901598750722028
944	0.6897844437103768
945	0.6894096191053771
946	0.6890353996302078
947	0.6886617836639628
948	0.6882887695917951
949	0.6879163558048869
950	0.6875445407004259
951	0.6871733226815717
952	0.6868027001574296
953	0.6864326715430182
954	0.68606323525925
955	0.6856943897328911
956	0.6853261333965459
957	0.6849584646886188
958	0.6845913820532927
959	0.6842248839405035
960	0.6838589688059039
961	0.6834936351108444
962	0.6831288813223446
963	0.6827647059130642
964	0.6824011073612785
965	0.6820380841508495
966	0.681675634771205
967	0.6813137577173046
968	0.6809524514896204
969	0.6805917145941064
970	0.6802315455421781
971	0.6798719428506811
972	0.679512905041867
973	0.679154430643374
974	0.6787965181881939
975	0.678439166214649
976	0.6780823732663708
977	0.6777261378922751
978	0.6773704586465301
979	0.6770153340885408
980	0.6766607627829198
981	0.6763067432994675
982	0.6759532742131407
983	0.675600354104035
984	0.6752479815573602
985	0.6748961551634138
986	0.6745448735175587
987	0.6741941352202054
988	0.6738439388767767
989	0.673494283097698
990	0.6731451664983635
991	0.6727965876991209
992	0.6724485453252449
993	0.6721010380069141
994	0.6717540643791925
995	0.6714076230820021
996	0.6710617127601055
997	0.6707163320630796
998	0.670371479645296
999	0.6700271541658992
1000	0.6696833542887857
1001	0.6693400786825772
1002	0.6689973260206075
1003	0.6686550949808931
1004	0.6683133842461176
1005	0.6679721925036095
1006	0.6676315184453172
1007	0.6672913607677933
1008	0.6669517181721707
1009	0.6666125893641448
1010	0.6662739730539482
1011	0.6659358679563352
1012	0.6655982727905596
1013	0.6652611862803521
1014	0.6649246071539052
1015	0.6645885341438483
1016	0.6642529659872325
1017	0.6639179014255054
1018	0.663583339204495
1019	0.6632492780743919
1020	0.6629157167897246
1021	0.6625826541093449
1022	0.6622500887964056
1023	0.6619180196183433
1024	0.6615864453468576

